A High Incidence of Central Star Formation Inferred from the Color Gradients of Galaxies at $z>4$

We study the rest-frame ultraviolet-optical color gradients of 441 galaxies at $4<z<8$ by characterizing the wavelength dependence of their structural parameters derived from simultaneously fitting the seven-band NIRCam images acquired with the James Webb Space Telescope. Distinct from trends observed at lower redshifts, where most galaxies exhibit negative color gradients whereby galaxy centers are redder than their outskirts, in high-redshift galaxies positive color gradients are just as common as or even outnumber negative color gradients. Varying stellar population, dust, and active galactic nuclei can contribute to the observed color gradient. We show that for the majority of our sample, the observed color gradients principally reflect radial variations in stellar population, without strong contribution from dust reddening or contamination from active galactic nuclei. The sign and magnitude of the color profile depend systematically on the global properties of the galaxy: positive color gradients, characteristic of centrally concentrated star formation or outside-in growth, are found preferentially in galaxies of lower stellar mass, smaller size, and bluer spectral energy distribution.

==> tabA1.txt <==
Title: A High Incidence of Central Star Formation Inferred from Color Gradients at z>4
Authors: Jin B.-C., Sun W., Ho L.C.
Table: Catalog of Structural and Physical Parameters
================================================================================
Byte-by-byte Description of file: tabA1.txt
--------------------------------------------------------------------------------
 Bytes Format Units  Label     Explanations
--------------------------------------------------------------------------------
  1-  9  A9        ---    Name                 Object name from Stefanon et al.
                                           (2017)
 11- 19  F9.5      deg    RAdeg                Right Ascension in decimal
                                           degrees (J2000)
 21- 28  F8.5      deg    DECdeg               Declination in decimal degrees
                                           (J2000)
 30- 33  F4.2      ---    z                    [4.0/7.94] Photometric redshift
                                           from Stefanon et al. (2017)
 35- 39  F5.2     solMass logMs                [7.69/11.57] Stellar mass from
                                           SED fitting
 41- 44  F4.2     solMass e_logMs              [0.01/0.21] Mean error on logMs
 46- 51  F6.2      yr-1   logsSFR              [-11.57/-7.93] Specific star
                                           formation rate from SED fitting
 53- 56  F4.2      yr-1   e_logsSFR            [0.0/1.39] Mean error on logsSFR
 58- 61  F4.2      Gyr    age                  [0.03/0.77] Mass-weighted age
                                           from SED fitting
 63- 66  F4.2      Gyr    e_age                [0.0/0.24] Mean error on age
 68- 71  F4.2      mag    Av                   [0.0/1.78] Dust attenuation from
                                           SED fitting
 73- 76  F4.2      mag    e_Av                 [0.0/0.4] Mean error on Av
 78- 81  F4.2      ---    q                    [0.06/1.0] The measurement of
                                           axis ratio q
 83- 86  F4.2      ---    e_q                  [0.02/0.37] Mean error on q
 88- 92  F5.1      deg    PA                   [-89.78/94.56] The measurement of
                                           position angle PA
 94- 97  F4.1      deg    e_PA                 [2.17/50.78] Mean error on PA
 99-103  A5        ---    RestFrameUVBand      The rest-frame UV band
105-108  F4.2      kpc    ReUV                 [0.0/6.56] The measurement of
                                           half-light radius Re in the rest-
                                           frame UV band
110-113  F4.2      kpc    e_ReUV               [0.0/1.5] Mean error on ReUV
115-118  F4.1      ---    nUV                  [0.1/10.0] The measurement of
                                           Sérsic index n in the rest-frame UV
                                           band
120-122  F3.1      ---    e_nUV                [0.03/7.43] Mean error on nUV
124-128  A5        ---    RestFrameOpticalBand The rest-frame optical band
130-133  F4.2      kpc    ReOpt                [0.01/5.3] The measurement of
                                           half-light radius Re in the rest-
                                           frame optical band
135-138  F4.2      kpc    e_ReOpt              [0.0/1.1] Mean error on ReOpt
140-142  F3.1      ---    nOpt                 [0.2/7.85] The measurement of
                                           Sérsic index n in the rest-frame
                                           optical band
144-146  F3.1      ---    e_nOpt               [0.01/5.13] Mean error on nOpt
148-151  F4.2      ---    R                    [0.61/1.65] Size ratio of rest-
                                           frame UV to optical
153-156  F4.2      ---    e_R                  [0.0/3.79] Mean error on R
158-160  F3.1      ---    N                    [0.03/3.04] Size ratio of rest-
                                           frame UV to optical
162-165  F4.1      ---    e_N                  [0.03/13.71] Mean error on N
167-170  F4.1   mag.dex-1 Nabla                [-2.81/1.54] Two-point slope of
                                           UV-optical color profile
172-174  F3.1   mag.dex-1 e_Nabla              [0.01/2.44] Mean error on Nabla
176-179  F4.2      ---    ChisqGALFITM         [0.75/7.16] The reduced chi-
                                           square from GALFITM
    181  I1        ---    FlagBLD              Visual degree of blending
    183  I1        ---    FlagHOST             Possible AGN host galaxy flag
185-188  F4.2      uJy    F115Wfnu             [0.01/3.23] The measurement of
                                           flux in F115W in uJy
190-194  F5.2      uJy    e_F115Wfnu           [0.0/28.96] Mean error on flux in
                                           F115W
196-199  F4.2      uJy    F150Wfnu             [0.01/3.66] The measurement of
                                           flux in F150W in uJy
201-204  F4.2      uJy    e_F150Wfnu           [0.0/1.1] Mean error on flux in
                                           F150W
206-209  F4.2      uJy    F200Wfnu             [0.01/3.69] The measurement of
                                           flux in F200W in uJy
211-214  F4.2      uJy    e_F200Wfnu           [0.0/0.98] Mean error on flux in
                                           F200W
216-219  F4.2      uJy    F277Wfnu             [0.02/3.62] The measurement of
                                           flux in F277W in uJy
221-224  F4.2      uJy    e_F277Wfnu           [0.0/0.75] Mean error on flux in
                                           F277W
226-229  F4.2      uJy    F356Wfnu             [0.02/5.46] The measurement of
                                           flux in F356W in uJy
231-234  F4.2      uJy    e_F356Wfnu           [0.0/1.14] Mean error on flux in
                                           F356W
236-239  F4.2      uJy    F410Mfnu             [0.0/7.78] The measurement of
                                           flux in F410M in uJy
241-244  F4.2      uJy    e_F410Mfnu           [0.0/1.61] Mean error on flux in
                                           F410M
246-249  F4.2      uJy    F444Wfnu             [0.01/8.96] The measurement of
                                           flux in F444W in uJy
251-254  F4.2      uJy    e_F444Wfnu           [0.0/1.85] Mean error on flux in
                                           F444W
--------------------------------------------------------------------------------
--------------------------------------------------------------------------------
EGS-20925 215.04928 52.99777 4.23  9.25 0.09  -8.57 0.31 0.48 0.22 0.08 0.07 0.35 0.09  -6.4 10.0 f115w 0.89 0.05  1.2 2.4 f277w 0.96 0.04 1.4 2.4 0.93 0.07 0.9  2.3 -0.1 0.2 1.10 0 0 0.12  0.02 0.13 0.02 0.13 0.02 0.25 0.03 0.17 0.02 0.25 0.03 0.21 0.03
EGS-21083 214.98057 52.94989 7.17  9.66 0.13  -8.06 0.17 0.14 0.10 0.48 0.09 0.74 0.06 -88.9  5.1 f150w 0.73 0.07  1.8 0.1 f410m 1.64 0.13 3.3 0.3  nan  nan nan  nan  nan nan 0.99 2 0 0.13  0.02 0.17 0.03 0.21 0.04 0.29 0.05 0.33 0.06 0.36 0.07 0.35 0.06
EGS-21112 215.02293 52.98005 5.33 10.46 0.07  -8.54 0.22 0.41 0.12 1.01 0.15 0.84 0.13 -14.8  9.3 f115w 1.12 0.37  1.2 0.9 f277w 0.88 0.37 1.0 0.9 1.27 0.67 1.1  1.4 -0.2 0.2 1.48 0 0 0.11  0.04 0.15 0.05 0.36 0.12 0.67 0.22 0.85 0.29 1.20 0.40 1.45 0.49
EGS-21844 215.02936 52.98810 4.55  9.71 0.10  -8.29 0.21 0.29 0.16 0.24 0.07 0.75 0.05  74.7  2.2 f115w 0.80 0.01  1.0 1.0 f277w 0.80 0.00 0.9 1.0 1.01 0.01 1.1  1.7  0.1 0.1 1.04 1 0 0.42  0.01 0.45 0.02 0.59 0.02 0.75 0.02 0.76 0.03 0.72 0.02 0.74 0.03
EGS-21879 215.02860 52.98799 4.43  9.22 0.12  -8.46 0.17 0.43 0.14 0.05 0.05 0.17 0.08  85.6  7.5 f115w 2.18 0.94  1.5 0.4 f277w 1.99 0.94 1.5 0.4  nan  nan nan  nan  nan nan 1.00 2 0 0.21  0.01 0.17 0.01 0.22 0.01 0.26 0.02 0.26 0.02 0.24 0.02 0.24 0.02
EGS-21984 214.96953 52.94664 5.17  9.47 0.11  -8.51 0.22 0.40 0.13 0.27 0.09 0.40 0.08  15.9  9.9 f115w 0.62 0.03  0.5 2.4 f277w 0.65 0.03 1.0 2.4 0.96 0.07 0.5  2.6 -0.8 0.1 0.93 0 0 0.11  0.01 0.12 0.01 0.13 0.02 0.22 0.03 0.23 0.03 0.32 0.04 0.26 0.03
EGS-22161 215.01404 52.97901 5.16  9.19 0.09  -8.37 0.19 0.33 0.13 0.08 0.05 0.30 0.08  23.1 11.1 f115w 1.12 0.05  1.4 1.9 f277w 1.11 0.05 1.2 1.9 1.01 0.06 1.2  2.4  0.2 0.1 1.10 0 0 0.15  0.02 0.14 0.02 0.13 0.02 0.26 0.04 0.18 0.03 0.26 0.04 0.21 0.03
EGS-22209 215.03853 52.99619 4.20  9.36 0.12  -8.30 0.17 0.39 0.18 0.05 0.06 0.33 0.15  47.5  7.8 f115w 1.10 0.07  1.1 1.0 f277w 1.22 0.07 0.8 1.0 0.90 0.08 1.3  1.9  0.6 0.1 1.47 0 0 0.42  0.08 0.39 0.07 0.43 0.08 0.54 0.10 0.51 0.09 0.43 0.08 0.44 0.08
EGS-22211 215.03881 52.99600 4.33  9.93 0.12  -8.20 0.18 0.26 0.16 0.38 0.07 0.63 0.16 -31.7  8.2 f115w 0.79 0.07  1.5 0.8 f277w 0.84 0.07 1.4 0.8 0.94 0.12 1.1  0.9  0.3 0.1 1.85 0 0 0.65  0.12 0.70 0.13 0.99 0.18 1.29 0.24 1.47 0.27 1.29 0.24 1.34 0.25
EGS-22305 215.03416 52.99397 4.30  9.10 0.10  -8.21 0.18 0.27 0.17 0.14 0.05 0.29 0.08  66.7  8.0 f115w 1.52 0.95  0.8 0.6 f277w 1.64 0.95 0.7 0.6 0.93 0.79 1.1  1.2  0.3 0.3 1.05 0 0 0.23  0.07 0.21 0.06 0.26 0.07 0.34 0.10 0.30 0.09 0.24 0.07 0.26 0.07
EGS-22572 215.01603 52.98243 5.13 10.31 0.07  -8.61 0.29 0.39 0.14 0.27 0.13 0.41 0.15 -64.9 12.9 f115w 1.04 0.03  1.6 1.3 f277w 1.12 0.03 1.5 1.3 0.93 0.04 1.1  1.3  0.3 0.1 1.44 0 0 0.36  0.02 0.46 0.03 0.71 0.05 1.20 0.08 1.43 0.09 1.42 0.09 1.49 0.09
EGS-22780 214.95527 52.94070 4.14  9.44 0.09  -8.45 0.19 0.43 0.17 0.18 0.08 0.34 0.14 -38.6  7.9 f115w 1.36 0.08  1.1 1.0 f277w 1.36 0.08 1.2 0.9 1.00 0.08 1.0  1.1 -0.1 0.1 0.97 0 0 0.23  0.04 0.23 0.04 0.36 0.07 0.44 0.08 0.41 0.08 0.39 0.07 0.41 0.08
EGS-23225 215.00972 52.98139 6.77 10.06 0.11  -7.98 0.10 0.08 0.08 0.60 0.06 0.93 0.14 -67.7 10.9 f150w 1.81 0.17  3.6 2.1 f410m 1.50 0.16 2.7 2.1 1.21 0.17 1.4  1.3  0.2 0.1 1.66 0 0 0.34  0.18 0.58 0.30 0.73 0.38 0.93 0.48 1.02 0.53 1.04 0.54 1.06 0.55
EGS-23472 215.02610 52.99453 4.82  8.96 0.16  -8.02 0.14 0.12 0.14 0.20 0.06 0.44 0.08 -80.6 11.0 f115w 1.11 0.06  2.3 2.4 f277w 1.06 0.04 1.6 2.4 1.04 0.06 1.5  2.7  0.5 0.1 1.66 0 0 0.22  0.03 0.22 0.03 0.26 0.04 0.41 0.06 0.33 0.05 0.25 0.03 0.23 0.03
EGS-23708 215.03418 53.00147 4.32  8.91 0.12  -8.17 0.18 0.25 0.17 0.26 0.07 0.58 0.15  64.8  7.6 f115w 1.46 0.11  0.9 0.5 f277w 1.36 0.08 0.8 0.5 1.08 0.10 1.1  0.8 -0.0 0.1 0.92 0 0 0.13  0.02 0.11 0.02 0.16 0.03 0.20 0.04 0.18 0.03 0.15 0.03 0.15 0.03
EGS-23825 214.98577 52.96755 5.81 10.03 0.07  -8.72 0.21 0.43 0.07 0.19 0.12 0.36 0.15  12.7  8.3 f150w 2.04 0.04  0.5 1.8 f356w 1.95 0.03 0.5 1.8 1.05 0.03 0.9  4.6 -0.2 0.2 1.32 0 0 0.23  0.03 0.24 0.04 0.30 0.04 0.54 0.08 0.51 0.07 0.69 0.10 0.63 0.09
EGS-24329 215.03570 53.00590 4.03  8.99 0.12  -8.20 0.17 0.28 0.18 0.20 0.07 0.75 0.06 -35.7  5.6 f115w 0.41 0.01  0.8 0.2 f277w 0.44 0.00 0.7 0.2  nan  nan nan  nan  nan nan 1.28 0 0 0.18  0.00 0.17 0.00 0.22 0.00 0.29 0.00 0.27 0.00 0.21 0.01 0.23 0.00
EGS-24428 215.01113 52.98904 5.68  9.12 0.10  -8.49 0.19 0.38 0.10 0.06 0.06 0.45 0.15  -6.7 11.8 f150w 0.59 0.05  0.3 0.8 f356w 0.59 0.05 1.2 0.9 1.01 0.11 0.3  0.7 -1.5 0.1 1.12 0 0 0.10  0.01 0.09 0.01 0.09 0.01 0.10 0.01 0.17 0.02 0.16 0.02 0.12 0.01
EGS-24751 215.01333 52.99182 4.84  9.38 0.14  -8.25 0.22 0.28 0.17 0.22 0.07 0.53 0.13  13.0 10.5 f115w 1.03 0.05  1.7 1.1 f277w 1.16 0.03 1.1 1.1 0.89 0.05 1.5  1.8  0.8 0.1 1.18 0 0 0.27  0.03 0.27 0.02 0.31 0.03 0.43 0.04 0.45 0.04 0.39 0.04 0.39 0.04
EGS-24995 215.01331 52.99326 5.03  9.17 0.16  -8.27 0.24 0.29 0.16 0.16 0.07 0.40 0.08   0.4  8.0 f115w 1.26 0.88  0.5 0.6 f277w 1.27 0.88 0.5 0.6 0.99 0.97 1.1  1.9  0.1 0.8 1.29 0 0 0.17  0.05 0.15 0.04 0.17 0.05 0.36 0.10 0.21 0.06 0.38 0.11 0.27 0.08
EGS-25061 214.97481 52.96646 4.89  8.60 0.19  -8.05 0.13 0.15 0.12 0.03 0.03 0.35 0.13 -84.6  9.9 f115w 0.35 0.03  3.4 1.1 f277w 0.49 0.03 1.8 1.1  nan  nan nan  nan  nan nan 1.13 0 1 0.13  0.01 0.12 0.01 0.11 0.01 0.23 0.02 0.14 0.01 0.15 0.01 0.10 0.01
EGS-25075 215.02061 52.99886 4.94  9.82 0.06  -8.47 0.32 0.31 0.16 0.27 0.11 0.29 0.06  -7.0 10.7 f115w 1.92 0.07  1.4 0.4 f277w 1.90 0.04 1.1 0.4 1.01 0.04 1.3  0.7  0.4 0.1 0.99 0 0 0.17  0.01 0.21 0.01 0.30 0.01 0.49 0.02 0.56 0.02 0.51 0.02 0.55 0.02
EGS-25258 214.95850 52.95591 4.52  8.65 0.16  -8.10 0.16 0.21 0.17 0.09 0.06 0.53 0.06  40.0  2.8 f115w 0.51 0.07  5.2 1.2 f277w 0.68 0.07 6.0 1.2 0.75 0.13 0.9  0.3  0.1 0.0 1.03 0 0 0.14  0.01 0.12 0.01 0.13 0.01 0.24 0.01 0.16 0.01 0.11 0.01 0.10 0.01
EGS-25324 214.94674 52.94784 4.63  9.36 0.08  -8.58 0.16 0.47 0.13 0.07 0.06 0.33 0.08  14.5 11.0 f115w 1.24 0.05  0.6 2.5 f277w 1.35 0.04 0.4 2.4  nan  nan nan  nan  nan nan 1.17 2 0 0.17  0.02 0.16 0.02 0.20 0.03 0.29 0.04 0.27 0.04 0.26 0.04 0.27 0.04
EGS-25411 215.00291 52.98766 4.82 10.07 0.09  -8.48 0.17 0.43 0.12 0.33 0.08 0.66 0.07 -14.2  4.8 f115w 0.88 0.04  1.1 0.0 f277w 0.88 0.04 1.0 0.0 0.99 0.06 1.1  0.0  0.2 0.0 1.13 1 0 0.49  0.03 0.56 0.04 0.78 0.05 1.18 0.08 1.31 0.09 1.24 0.09 1.25 0.09
EGS-25566 215.02553 53.00490 4.65  8.57 0.10  -7.97 0.08 0.08 0.10 0.20 0.04 0.69 0.07 -61.7  5.3 f115w 0.16 0.08  2.5 0.2 f277w 0.24 0.08 1.5 0.1  nan  nan nan  nan  nan nan 0.98 0 0 0.12  0.02 0.12 0.02 0.15 0.03 0.27 0.05 0.19 0.03 0.11 0.02 0.12 0.02
EGS-25572 215.00153 52.98799 5.32  9.66 0.12  -8.44 0.22 0.38 0.12 0.54 0.11 0.83 0.14  81.3 10.0 f115w 0.26 0.37  2.8 1.0 f277w 0.28 0.37 1.9 0.9  nan  nan nan  nan  nan nan 0.90 0 0 0.09  0.03 0.11 0.04 0.14 0.05 0.24 0.08 0.30 0.10 0.44 0.15 0.35 0.12
EGS-26334 214.99438 52.98701 5.30  9.58 0.11  -8.55 0.22 0.41 0.12 0.26 0.10 0.48 0.13 -71.8 12.9 f115w 0.96 0.05  1.4 0.6 f277w 1.05 0.04 0.9 0.6 0.92 0.06 1.5  1.3  0.8 0.1 1.19 0 0 0.13  0.01 0.13 0.02 0.16 0.02 0.26 0.03 0.29 0.03 0.40 0.04 0.32 0.03
EGS-26405 214.99942 52.99061 4.74  9.58 0.12  -8.29 0.24 0.29 0.16 0.41 0.09 0.33 0.08  -9.5  8.0 f115w 2.00 0.91  0.2 0.6 f277w 1.81 0.91 0.4 0.6  nan  nan nan  nan  nan nan 1.26 2 0 0.21  0.06 0.23 0.06 0.30 0.09 0.47 0.14 0.49 0.14 0.44 0.13 0.46 0.13
EGS-26553 214.96764 52.96916 4.65  9.91 0.07  -8.97 0.44 0.58 0.13 0.43 0.26 0.80 0.05 -55.4  2.8 f115w 0.52 0.02  2.9 1.0 f277w 0.56 0.01 2.2 1.0 0.93 0.04 1.3  0.7  0.4 0.1 0.95 0 0 0.09  0.00 0.13 0.01 0.22 0.01 0.46 0.02 0.49 0.02 0.48 0.02 0.50 0.02
EGS-27129 214.95174 52.96087 4.46  9.26 0.10  -8.45 0.20 0.40 0.16 0.18 0.09 0.30 0.09 -23.2  9.9 f115w 0.91 0.93  0.2 0.6 f277w 0.91 0.93 0.2 0.6 1.00 1.45 0.9  3.9 -0.0 1.4 1.00 0 0 0.14  0.04 0.14 0.04 0.18 0.05 0.32 0.09 0.27 0.08 0.23 0.07 0.23 0.07
EGS-27171 214.96558 52.97083 4.55  9.21 0.10  -8.39 0.22 0.35 0.15 0.35 0.10 0.86 0.06 -53.6  6.5 f115w 0.50 0.01  1.5 0.2 f277w 0.46 0.01 1.2 0.2 1.08 0.03 1.3  0.3  0.2 0.0 0.92 0 0 0.08  0.00 0.11 0.00 0.15 0.00 0.28 0.00 0.23 0.00 0.19 0.00 0.20 0.00
EGS-27391 215.00981 53.00319 4.57  9.59 0.10  -8.45 0.20 0.42 0.17 0.37 0.10 0.52 0.15 -69.1  7.8 f115w 0.77 0.07  0.8 0.8 f277w 0.84 0.07 1.0 0.8 0.92 0.12 0.8  1.0 -0.1 0.1 1.10 0 0 0.18  0.03 0.20 0.04 0.31 0.06 0.47 0.09 0.48 0.09 0.42 0.08 0.43 0.08
EGS-27757 215.01731 53.01035 4.25  8.71 0.07  -7.96 0.05 0.06 0.07 0.22 0.03 0.82 0.11  75.3  8.9 f115w 0.93 0.02  1.2 0.2 f277w 0.88 0.01 1.1 0.2 1.06 0.02 1.1  0.3  0.0 0.0 0.89 0 0 0.23  0.01 0.28 0.01 0.32 0.01 0.35 0.01 0.27 0.01 0.19 0.01 0.17 0.01
EGS-29179 214.92788 52.96173 4.51  8.76 0.11  -8.34 0.17 0.36 0.15 0.04 0.04 0.46 0.15 -57.7  7.7 f115w 0.36 0.07  2.8 0.6 f277w 0.51 0.07 1.6 0.5  nan  nan nan  nan  nan nan 0.89 0 0 0.09  0.02 0.08 0.01 0.10 0.02 0.14 0.03 0.11 0.02 0.09 0.02 0.09 0.02
EGS-29960 215.01223 53.01475 4.07 10.12 0.08  -8.63 0.24 0.54 0.18 0.67 0.15 0.39 0.08  39.5 10.0 f115w 2.57 0.07  1.9 2.4 f277w 2.39 0.05 1.1 2.4 1.07 0.04 1.7  4.3  0.7 0.1 1.41 0 0 0.19  0.02 0.25 0.03 0.42 0.05 0.74 0.09 0.80 0.10 1.10 0.14 1.22 0.15
EGS-30000 214.93204 52.95895 4.95  9.54 0.11  -8.64 0.22 0.50 0.12 0.15 0.10 0.40 0.15 -76.7  7.8 f115w 0.22 0.08 10.0 1.3 f277w 0.48 0.07 5.9 0.9  nan  nan nan  nan  nan nan 3.60 2 0 0.15  0.03 0.16 0.03 0.17 0.03 0.52 0.10 0.27 0.05 0.56 0.10 0.36 0.07
EGS-30008 214.92475 52.95579 4.11  8.98 0.11  -8.49 0.16 0.49 0.16 0.05 0.05 0.56 0.15 -43.7  7.6 f115w 0.63 0.08  0.5 0.5 f277w 0.66 0.07 0.6 0.5 0.95 0.16 0.9  1.1  0.0 0.1 1.01 0 0 0.10  0.02 0.10 0.02 0.12 0.02 0.20 0.04 0.15 0.03 0.12 0.02 0.12 0.02
EGS-30585 214.99455 53.00077 5.14  9.54 0.04  -8.00 0.02 0.09 0.03 0.02 0.02 0.79 0.07 -80.6  5.1 f115w 0.35 0.03  1.7 0.1 f277w 0.42 0.03 1.5 0.0  nan  nan nan  nan  nan nan 1.14 0 0 0.25  0.02 0.26 0.02 0.31 0.02 0.51 0.04 0.47 0.03 0.38 0.03 0.38 0.03
EGS-30872 214.95878 52.97250 4.12 10.00 0.08  -8.67 0.27 0.54 0.18 0.63 0.20 0.32 0.08 -19.2  8.5 f115w 1.24 0.05  3.1 2.0 f277w 1.24 0.03 2.0 1.9  nan  nan nan  nan  nan nan 1.39 2 0 0.15  0.02 0.21 0.03 0.41 0.05 0.66 0.08 0.80 0.09 0.78 0.09 0.90 0.10
EGS-30991 214.96180 52.97816 4.90  9.07 0.13  -8.29 0.16 0.31 0.14 0.03 0.03 0.29 0.07  58.7  9.4 f115w 0.79 0.07  0.1 0.1 f277w 0.93 0.07 0.6 0.1 0.85 0.10 0.2  0.2 -0.5 0.2 1.33 0 0 0.19  0.02 0.17 0.02 0.17 0.02 0.31 0.03 0.22 0.02 0.28 0.02 0.18 0.02
EGS-31079 215.01411 53.01110 5.25  9.94 0.04  -8.01 0.08 0.11 0.07 0.37 0.07 0.62 0.14  65.9 12.2 f115w 1.20 0.04  2.0 1.3 f277w 1.14 0.03 2.0 1.3 1.05 0.05 1.0  0.9 -0.1 0.1 0.86 0 0 0.23  0.02 0.32 0.02 0.44 0.03 0.60 0.04 0.66 0.05 0.71 0.05 0.71 0.05
EGS-31275 214.93288 52.96323 4.70  9.93 0.05  -9.12 0.22 0.62 0.08 0.15 0.14 0.54 0.15  44.4  8.3 f115w 1.37 0.05  0.6 1.8 f277w 1.19 0.04 0.8 1.8 1.15 0.05 0.8  3.0 -0.6 0.2 1.36 0 0 0.13  0.02 0.15 0.02 0.23 0.03 0.58 0.08 0.52 0.08 0.72 0.10 0.44 0.06
EGS-31579 214.95714 52.96837 4.32  9.12 0.10  -8.40 0.21 0.38 0.17 0.22 0.09 0.35 0.09  70.2  9.9 f115w 1.29 0.94  0.1 0.6 f277w 1.23 0.94 0.4 0.6 1.05 1.11 0.4  1.8 -0.6 0.8 0.99 0 0 0.11  0.03 0.11 0.03 0.15 0.04 0.22 0.06 0.20 0.06 0.18 0.05 0.18 0.05
EGS-38177 215.01809 52.97592 4.91  8.34 0.15  -8.07 0.13 0.16 0.12 0.02 0.02 0.31 0.08  74.9  8.3 f115w 0.32 0.07  1.0 0.2 f277w 0.38 0.07 0.6 0.1  nan  nan nan  nan  nan nan 0.95 0 0 0.05  0.00 0.05 0.00 0.05 0.00 0.09 0.01 0.06 0.01 0.05 0.01 0.04 0.00
EGS-38262 215.01871 52.97786 4.29  8.17 0.19  -8.09 0.15 0.20 0.16 0.04 0.03 0.56 0.16  39.4  8.5 f115w 0.51 0.08  1.0 0.8 f277w 0.54 0.08 0.6 0.8 0.94 0.19 1.7  2.5  0.8 0.1 0.87 0 0 0.05  0.01 0.05 0.01 0.06 0.01 0.06 0.01 0.05 0.01 0.04 0.01 0.03 0.01
EGS-38442 215.01613 52.97909 4.70  8.19 0.07  -7.96 0.05 0.06 0.07 0.04 0.03 0.46 0.16  56.7  8.4 f115w 0.43 0.10  5.7 1.5 f277w 0.36 0.08 3.8 1.0  nan  nan nan  nan  nan nan 3.93 0 0 0.10  0.02 0.08 0.02 0.08 0.01 0.12 0.02 0.07 0.01 0.05 0.01 0.04 0.01
EGS-38457 214.96125 52.94051 5.17  8.80 0.13  -8.08 0.15 0.16 0.12 0.02 0.02 0.51 0.14 -45.8 11.5 f115w 0.84 0.05  0.6 0.7 f277w 0.76 0.05 0.6 0.7 1.10 0.09 0.9  1.7 -0.3 0.1 0.96 0 0 0.10  0.01 0.09 0.01 0.07 0.01 0.11 0.01 0.09 0.01 0.10 0.01 0.09 0.01
EGS-38593 215.00864 52.97652 5.57  9.16 0.16  -8.48 0.24 0.38 0.12 0.23 0.13 0.40 0.15  -2.6  8.4 f115w 0.56 0.07  0.1 0.8 f356w 0.22 0.07 5.3 2.1  nan  nan nan  nan  nan nan 1.27 0 0 0.07  0.01 0.08 0.01 0.07 0.01 0.09 0.02 0.22 0.04 0.11 0.02 0.29 0.05
EGS-38676 215.03699 52.99806 4.07  7.96 0.09  -7.96 0.07 0.06 0.11 0.04 0.04 0.23 0.10  13.6 11.2 f115w 4.13 1.50  3.4 0.9 f277w 2.42 1.10 2.2 0.8  nan  nan nan  nan  nan nan 0.99 2 0 0.11  0.03 0.09 0.03 0.10 0.03 0.09 0.03 0.05 0.02 0.03 0.01 0.02 0.01
EGS-38682 214.98169 52.95907 4.70  8.94 0.13  -8.05 0.07 0.11 0.08 0.03 0.03 0.66 0.13  39.1 12.7 f115w 0.52 0.04  1.4 1.4 f277w 0.51 0.03 1.1 1.4 1.04 0.09 1.4  2.2  0.4 0.1 1.06 0 1 0.09  0.01 0.08 0.01 0.08 0.01 0.20 0.02 0.08 0.01 0.15 0.01 0.11 0.01
EGS-38728 215.02236 52.98858 4.67  8.56 0.14  -8.11 0.16 0.21 0.16 0.12 0.07 0.54 0.16  16.9  8.7 f115w 0.51 0.10  2.1 1.1 f277w 0.53 0.07 2.1 1.0 0.96 0.23 1.0  0.7  0.1 0.1 1.07 0 0 0.08  0.02 0.08 0.02 0.07 0.01 0.13 0.02 0.10 0.02 0.07 0.01 0.07 0.01
EGS-38901 215.03104 52.99799 4.63  9.40 0.11  -8.44 0.24 0.40 0.17 0.43 0.13 0.46 0.14 -76.4  7.9 f115w 1.37 0.09  1.6 1.0 f277w 1.33 0.07 1.2 0.9 1.03 0.09 1.3  1.2  0.3 0.1 0.98 0 0 0.10  0.02 0.11 0.02 0.17 0.03 0.28 0.05 0.29 0.05 0.26 0.05 0.24 0.05
EGS-38925 215.02942 52.99733 4.63  8.76 0.11  -8.40 0.19 0.39 0.14 0.12 0.08 0.06 0.08  45.4  9.4 f115w 0.80 0.10  0.7 0.2 f277w 0.80 0.08 0.7 0.2 1.00 0.16 1.0  0.4 -0.0 0.1 1.31 0 0 0.06  0.01 0.06 0.01 0.07 0.01 0.15 0.02 0.11 0.01 0.08 0.01 0.08 0.01
EGS-39090 215.00031 52.97965 4.94  8.23 0.17  -8.07 0.13 0.16 0.13 0.02 0.02 0.49 0.13  10.0 11.9 f115w 0.40 0.03  0.3 1.4 f277w 0.33 0.04 3.7 1.9  nan  nan nan  nan  nan nan 1.01 0 0 0.05  0.01 0.05 0.01 0.05 0.00 0.08 0.01 0.05 0.01 0.07 0.01 0.05 0.01
EGS-39125 214.95203 52.94603 4.79  8.97 0.08  -8.23 0.25 0.22 0.17 0.07 0.06 0.71 0.13 -48.8 12.8 f115w 0.71 0.04  1.9 1.4 f277w 0.60 0.03 1.4 1.4 1.18 0.08 1.4  1.7  0.2 0.1 0.96 0 0 0.09  0.01 0.09 0.01 0.09 0.01 0.18 0.02 0.10 0.01 0.15 0.01 0.12 0.01
EGS-39147 215.00450 52.98351 4.25 10.85 0.04  -9.57 0.34 0.77 0.07 1.77 0.19 0.54 0.15  84.9  8.3 f115w 1.64 0.04  0.9 1.8 f277w 1.29 0.04 0.9 1.8 1.27 0.05 1.0  3.0 -0.4 0.1 1.16 0 0 0.02  0.00 0.06 0.01 0.24 0.04 0.75 0.11 1.21 0.18 1.78 0.26 2.02 0.29
EGS-39385 215.01279 52.99334 4.75  9.27 0.07  -8.29 0.33 0.27 0.18 0.12 0.10 0.40 0.18   1.2 10.7 f115w 0.28 0.08  3.2 2.1 f277w 0.20 0.07 3.0 2.2  nan  nan nan  nan  nan nan 1.14 0 0 0.08  0.01 0.08 0.02 0.09 0.02 0.33 0.06 0.12 0.02 0.33 0.06 0.20 0.04
EGS-39483 214.94479 52.94681 4.31  8.98 0.11  -8.40 0.18 0.37 0.17 0.10 0.07 0.21 0.09  -4.2  8.9 f115w 1.92 0.96  3.2 0.7 f277w 1.62 0.95 2.3 0.6 1.18 0.91 1.4  0.5  0.2 0.1 1.00 0 0 0.12  0.03 0.11 0.03 0.17 0.05 0.19 0.05 0.16 0.05 0.16 0.05 0.15 0.04
EGS-39594 214.97410 52.96917 4.65  9.49 0.09  -8.72 0.26 0.49 0.16 0.30 0.17 0.75 0.05  15.8  5.3 f115w 0.45 0.01  0.5 0.1 f277w 0.47 0.01 1.2 0.1 0.96 0.03 0.4  0.1 -1.1 0.0 1.12 0 0 0.09  0.00 0.09 0.01 0.13 0.00 0.31 0.00 0.25 0.00 0.30 0.01 0.20 0.01
EGS-39737 215.02863 53.01011 4.21  8.98 0.13  -8.33 0.24 0.35 0.19 0.28 0.09 0.27 0.08  45.4  9.9 f115w 1.83 0.06  0.2 2.4 f277w 1.79 0.04 0.6 2.4  nan  nan nan  nan  nan nan 0.95 2 0 0.09  0.01 0.09 0.01 0.13 0.02 0.20 0.02 0.17 0.02 0.14 0.02 0.14 0.02
EGS-39784 214.99553 52.98759 7.01  9.51 0.10  -8.58 0.22 0.33 0.07 0.18 0.14 0.34 0.09  55.5 11.7 f150w 1.03 0.73  0.4 0.6 f410m 1.01 0.73 0.5 0.6  nan  nan nan  nan  nan nan 0.98 2 0 0.10  0.05 0.09 0.04 0.09 0.04 0.10 0.05 0.20 0.10 0.28 0.13 0.15 0.07
EGS-40073 214.99828 52.99475 4.54  8.46 0.11  -7.99 0.09 0.10 0.11 0.17 0.05 0.52 0.16  75.7  8.6 f115w 0.61 0.10  5.0 1.1 f277w 0.64 0.08 2.6 1.0 0.94 0.20 1.9  0.9  0.8 0.1 0.97 0 1 0.13  0.02 0.12 0.02 0.12 0.02 0.17 0.03 0.14 0.03 0.10 0.02 0.09 0.02
EGS-40226 214.96521 52.97361 4.12  8.99 0.10  -8.72 0.21 0.51 0.18 0.17 0.13 0.43 0.15 -72.1  8.4 f115w 1.44 0.12  1.5 1.8 f277w 1.13 0.06 1.5 1.8 1.28 0.13 1.0  1.8 -0.3 0.2 0.94 0 0 0.04  0.01 0.05 0.01 0.11 0.02 0.11 0.02 0.10 0.01 0.11 0.02 0.09 0.01
EGS-40261 214.94179 52.95766 4.04  8.40 0.13  -7.99 0.11 0.11 0.14 0.35 0.09 0.44 0.15  18.3  8.2 f115w 0.54 0.09  3.1 1.0 f277w 0.75 0.08 1.7 0.8 0.72 0.15 1.9  1.1  1.2 0.1 1.07 0 0 0.06  0.01 0.06 0.01 0.07 0.01 0.13 0.02 0.10 0.02 0.07 0.01 0.05 0.01
EGS-40378 214.94272 52.96023 4.50  8.77 0.11  -8.48 0.19 0.45 0.15 0.07 0.07 0.65 0.04  11.1  6.0 f115w 1.17 0.04  0.2 0.4 f277w 1.15 0.03 0.3 0.4 1.02 0.04 0.7  1.7 -0.2 0.1 0.89 0 0 0.06  0.00 0.05 0.01 0.08 0.00 0.10 0.00 0.09 0.00 0.08 0.01 0.07 0.00
EGS-40413 215.00851 53.00735 4.45  8.29 0.14  -8.13 0.15 0.23 0.17 0.03 0.03 0.25 0.10  76.5 11.9 f115w 0.23 0.93  6.3 1.5 f277w 0.27 0.93 6.9 1.9  nan  nan nan  nan  nan nan 1.00 0 0 0.07  0.03 0.07 0.03 0.05 0.02 0.05 0.03 0.05 0.03 0.04 0.02 0.05 0.02
EGS-40428 214.94231 52.96075 4.29  8.55 0.15  -8.22 0.20 0.29 0.18 0.18 0.08 0.37 0.08  55.3 10.9 f115w 0.51 0.08  3.1 2.5 f277w 0.97 0.08 1.7 2.4  nan  nan nan  nan  nan nan 1.09 2 0 0.06  0.01 0.06 0.01 0.07 0.01 0.11 0.02 0.09 0.01 0.06 0.01 0.07 0.01
EGS-40785 214.97615 52.99688 4.09  8.84 0.13  -8.31 0.21 0.35 0.19 0.17 0.08 0.34 0.09 -36.3 11.0 f115w 1.32 0.05  0.7 2.4 f277w 1.28 0.04 0.7 2.4 1.03 0.05 0.9  4.5 -0.2 0.2 1.00 0 0 0.10  0.01 0.10 0.01 0.12 0.02 0.18 0.02 0.15 0.02 0.12 0.02 0.13 0.02
EGS-40872 214.93483 52.96910 5.10  9.05 0.10  -8.28 0.24 0.26 0.15 0.04 0.04 0.15 0.07  66.2  9.4 f115w 1.01 0.08  1.7 0.2 f277w 1.03 0.08 1.3 0.1 0.98 0.10 1.3  0.2  0.4 0.0 1.08 0 0 0.12  0.01 0.11 0.01 0.11 0.01 0.22 0.02 0.16 0.01 0.19 0.02 0.15 0.01
EGS-40917 214.92443 52.95775 4.42  8.55 0.16  -8.25 0.22 0.33 0.19 0.20 0.10 0.55 0.15 -20.6  7.8 f115w 0.42 0.08  0.6 0.5 f277w 0.46 0.07 1.5 0.5 0.92 0.22 0.4  0.3 -1.1 0.1 0.97 0 0 0.05  0.01 0.05 0.01 0.06 0.01 0.14 0.03 0.09 0.02 0.06 0.01 0.06 0.01
EGS-40997 214.92396 52.95789 4.09  8.35 0.15  -8.02 0.13 0.13 0.17 0.22 0.08 0.30 0.15  35.7  7.7 f115w 0.39 0.11  9.9 1.6 f277w 0.63 0.08 5.9 0.8  nan  nan nan  nan  nan nan 1.13 2 0 0.07  0.01 0.06 0.01 0.07 0.01 0.17 0.03 0.09 0.02 0.06 0.01 0.05 0.01
EGS-41047 214.97456 52.99780 6.15  8.76 0.16  -8.15 0.18 0.20 0.11 0.04 0.04 0.30 0.09  87.7 12.7 f150w 1.54 0.31  0.8 1.6 f356w 1.51 0.31 0.8 1.6 1.02 0.29 1.1  2.9  0.0 0.2 0.93 0 0 0.10  0.07 0.10 0.07 0.08 0.06 0.11 0.07 0.09 0.06 0.09 0.06 0.09 0.06
EGS-41181 214.99473 53.00776 6.67  9.57 0.09  -8.58 0.22 0.35 0.07 0.16 0.14 0.53 0.15  76.9  8.5 f150w 0.87 0.05  2.2 1.8 f410m 1.13 0.04 0.8 1.8  nan  nan nan  nan  nan nan 1.14 2 0 0.10  0.02 0.13 0.02 0.14 0.02 0.13 0.02 0.17 0.03 0.28 0.04 0.20 0.03
EGS-41239 215.00485 53.01447 5.47  8.94 0.09  -8.37 0.27 0.29 0.14 0.09 0.07 0.66 0.14   8.5  9.9 f115w 0.48 0.36  2.0 1.8 f356w 0.47 0.36 0.7 1.8 1.03 1.11 3.0  8.4  1.5 0.2 0.87 0 0 0.04  0.02 0.06 0.02 0.07 0.03 0.09 0.03 0.09 0.03 0.09 0.03 0.09 0.03
EGS-41302 214.94920 52.97098 4.19  8.46 0.11  -8.36 0.19 0.37 0.18 0.04 0.05 0.42 0.09  19.2  5.5 f115w 0.37 0.04  0.2 0.8 f277w 0.27 0.05 3.9 1.2  nan  nan nan  nan  nan nan 0.99 0 0 0.04  0.00 0.05 0.00 0.07 0.01 0.08 0.01 0.04 0.00 0.05 0.00 0.06 0.01
EGS-41310 214.94770 52.96862 5.18  9.03 0.11  -8.32 0.25 0.28 0.15 0.03 0.03 0.29 0.09  22.4 10.6 f115w 1.38 0.87  1.6 0.6 f277w 1.48 0.87 0.8 0.6  nan  nan nan  nan  nan nan 0.94 2 0 0.09  0.03 0.10 0.03 0.10 0.03 0.15 0.04 0.12 0.03 0.13 0.04 0.12 0.03
EGS-20833 214.93751 52.91828 4.08 10.14 0.06  -8.93 0.32 0.70 0.11 1.06 0.28 0.72 0.13 -10.6  9.2 f115w 0.73 0.03  2.8 0.2 f277w 0.62 0.02 2.6 0.2 1.18 0.06 1.1  0.1 -0.1 0.0 1.18 0 1 0.05  0.00 0.10 0.01 0.22 0.01 0.48 0.03 0.74 0.04 0.62 0.03 0.75 0.04
EGS-20851 214.87454 52.87360 4.12  9.46 0.10  -8.54 0.19 0.49 0.17 0.24 0.10 0.46 0.08 -11.9 11.0 f115w 1.28 0.05  2.1 2.4 f277w 1.20 0.04 1.5 2.4 1.07 0.06 1.4  2.7  0.4 0.2 1.01 0 0 0.17  0.02 0.19 0.03 0.35 0.05 0.37 0.05 0.40 0.06 0.36 0.05 0.38 0.05
EGS-21642 214.95382 52.93368 4.56  9.45 0.13  -8.07 0.14 0.18 0.14 0.35 0.05 0.72 0.05 -55.9  2.3 f115w 0.46 0.01  2.4 1.0 f277w 0.51 0.00 2.2 1.0 0.91 0.02 1.1  0.7  0.2 0.1 1.16 0 0 0.39  0.01 0.41 0.01 0.55 0.02 0.78 0.03 0.79 0.03 0.57 0.02 0.59 0.02
EGS-21834 214.88321 52.88474 5.17  9.02 0.02  -7.99 0.01 0.08 0.01 0.01 0.01 0.55 0.08 -10.0  9.6 f115w 0.76 0.08  1.2 0.2 f277w 0.68 0.07 1.1 0.1 1.11 0.16 1.0  0.2 -0.1 0.0 0.99 0 0 0.12  0.01 0.12 0.01 0.10 0.01 0.11 0.01 0.14 0.01 0.07 0.01 0.10 0.01
EGS-21838 214.88804 52.88827 5.53  9.21 0.10  -8.62 0.20 0.40 0.11 0.12 0.09 0.50 0.15 -18.2 12.2 f115w 0.44 0.26  0.7 0.9 f356w 0.47 0.26 0.8 0.9 0.94 0.76 0.9  1.6  0.0 0.3 0.95 0 1 0.06  0.01 0.07 0.01 0.07 0.01 0.15 0.03 0.12 0.02 0.16 0.03 0.13 0.02
EGS-22246 214.94392 52.92979 4.36 10.07 0.09  -8.75 0.28 0.56 0.15 0.60 0.20 0.68 0.08  47.4  8.1 f115w 1.77 0.94  0.1 0.6 f277w 1.93 0.94 0.6 0.6  nan  nan nan  nan  nan nan 3.67 2 0 0.16  0.05 0.21 0.06 0.39 0.11 0.72 0.21 0.89 0.25 0.75 0.21 0.81 0.23
EGS-22278 214.90333 52.90121 4.40  8.22 0.07  -7.95 0.06 0.06 0.09 0.02 0.02 0.41 0.14  87.9  7.7 f115w 1.17 0.10  0.9 0.5 f277w 1.03 0.08 0.6 0.5 1.14 0.13 1.5  1.5  0.3 0.1 3.87 0 0 0.14  0.03 0.15 0.03 0.14 0.03 0.15 0.03 0.10 0.02 0.08 0.02 0.07 0.01
EGS-22444 214.94186 52.92957 4.48  9.02 0.11  -8.34 0.20 0.34 0.16 0.22 0.08 0.48 0.15  27.6  7.7 f115w 1.17 0.09  0.7 0.5 f277w 1.17 0.07 0.7 0.5 1.00 0.10 1.1  0.9  0.1 0.1 0.95 0 0 0.10  0.02 0.09 0.02 0.12 0.02 0.17 0.03 0.16 0.03 0.14 0.03 0.15 0.03
EGS-22451 214.94374 52.93093 4.02  7.90 0.06  -7.94 0.04 0.05 0.07 0.01 0.01 0.29 0.24 -62.6  9.6 f115w 0.02 0.06  3.6 3.8 f277w 0.22 0.06 2.2 2.6  nan  nan nan  nan  nan nan 1.10 0 0 0.21  0.58 0.15 0.03 0.11 0.02 0.07 0.01 0.04 0.01 0.03 0.01 0.03 0.01
EGS-22686 214.88771 52.89230 5.15  9.34 0.05  -8.02 0.07 0.11 0.07 0.09 0.07 0.45 0.10  63.4 11.2 f115w 0.62 0.08  2.5 1.1 f277w 0.67 0.07 1.5 1.1 0.91 0.15 1.7  1.4  0.9 0.1 1.13 0 1 0.12  0.01 0.12 0.01 0.15 0.02 0.33 0.03 0.22 0.02 0.15 0.02 0.15 0.02
EGS-23182 214.94854 52.93807 4.78  9.68 0.09  -8.54 0.18 0.44 0.14 0.22 0.09 0.29 0.06  44.8 10.7 f115w 1.15 0.04  1.5 0.4 f277w 1.15 0.03 1.5 0.4 1.00 0.05 1.0  0.4 -0.0 0.1 1.11 0 0 0.24  0.01 0.24 0.01 0.29 0.01 0.47 0.02 0.48 0.02 0.50 0.02 0.48 0.02
EGS-23361 214.88102 52.89121 4.15  8.36 0.07  -7.96 0.08 0.07 0.12 0.18 0.06 0.36 0.09  -5.3 10.6 f115w 0.81 0.08  4.1 2.5 f277w 1.03 0.05 2.2 2.4  nan  nan nan  nan  nan nan 1.13 2 0 0.09  0.01 0.09 0.01 0.08 0.01 0.10 0.01 0.20 0.03 0.06 0.01 0.11 0.01
EGS-24975 214.94031 52.94133 4.57  9.00 0.09  -7.96 0.08 0.07 0.09 0.34 0.04 0.48 0.08  -2.9 11.0 f115w 0.99 0.03  0.3 2.4 f277w 0.98 0.03 0.3 2.4  nan  nan nan  nan  nan nan 1.39 2 0 0.21  0.03 0.23 0.03 0.32 0.04 0.54 0.08 0.45 0.06 0.28 0.04 0.28 0.04
EGS-25211 214.88832 52.90591 4.08  9.25 0.10  -8.63 0.18 0.56 0.16 0.12 0.08 0.54 0.15  30.8  8.4 f115w 1.26 0.04  0.2 1.8 f277w 1.27 0.04 0.4 1.8 0.99 0.05 0.6  5.2 -0.4 0.1 1.01 0 0 0.12  0.02 0.13 0.02 0.21 0.03 0.23 0.03 0.25 0.04 0.22 0.03 0.21 0.03
EGS-25305 214.93185 52.93723 4.50  9.53 0.10  -8.63 0.26 0.49 0.15 0.36 0.16 0.86 0.06 -19.5  6.2 f115w 1.66 0.06  1.6 0.1 f277w 1.40 0.03 1.7 0.1 1.18 0.05 1.0  0.1 -0.3 0.0 0.95 0 0 0.10  0.00 0.13 0.01 0.17 0.01 0.33 0.00 0.31 0.00 0.31 0.01 0.27 0.01
EGS-25391 214.94123 52.94437 4.24  8.47 0.12  -7.98 0.07 0.08 0.10 0.04 0.04 0.35 0.15 -16.9 10.1 f115w 1.28 0.11  4.1 1.8 f277w 1.15 0.06 2.5 1.8 1.12 0.11 1.6  1.4  0.5 0.1 1.19 0 0 0.19  0.03 0.17 0.03 0.18 0.03 0.23 0.03 0.17 0.03 0.13 0.02 0.11 0.02
EGS-25393 214.93145 52.93743 5.17  9.85 0.07  -8.87 0.27 0.48 0.11 0.17 0.12 0.62 0.13  22.1 12.9 f115w 1.43 0.05  1.2 0.6 f277w 1.30 0.04 1.1 0.6 1.10 0.05 1.0  0.8 -0.1 0.1 0.96 0 0 0.11  0.01 0.13 0.01 0.21 0.02 0.39 0.04 0.43 0.04 0.45 0.05 0.42 0.04
EGS-25501 214.86305 52.88945 6.96  8.83 0.14  -8.01 0.13 0.11 0.09 0.10 0.05 0.42 0.16 -68.0 12.8 f150w 0.70 0.86  6.3 2.1 f410m 0.24 0.85 7.8 2.3  nan  nan nan  nan  nan nan 0.98 0 1 0.11  0.06 0.12 0.07 0.13 0.07 0.15 0.08 0.24 0.14 0.07 0.04 0.11 0.06
EGS-25528 214.85286 52.88237 4.59  8.82 0.13  -8.23 0.19 0.30 0.16 0.14 0.08 0.44 0.15  54.3  8.0 f115w 0.50 0.07  0.7 0.8 f277w 0.53 0.07 0.4 0.8 0.95 0.18 1.7  3.6  0.7 0.1 1.00 0 0 0.10  0.02 0.10 0.02 0.13 0.02 0.24 0.04 0.16 0.03 0.12 0.02 0.12 0.02
EGS-25560 214.90672 52.92077 4.55  8.82 0.15  -8.27 0.19 0.33 0.16 0.15 0.08 0.23 0.09 -70.5 11.0 f115w 0.34 0.92  3.6 0.7 f277w 0.74 0.92 1.9 0.6  nan  nan nan  nan  nan nan 1.37 0 0 0.09  0.03 0.08 0.02 0.11 0.03 0.24 0.07 0.16 0.05 0.10 0.03 0.10 0.03
EGS-25590 214.92781 52.93590 5.04  9.30 0.12  -8.15 0.20 0.20 0.14 0.03 0.03 0.27 0.08  70.0 11.1 f115w 1.82 0.10  2.3 1.9 f277w 1.78 0.06 1.6 1.9 1.02 0.06 1.5  2.2  0.5 0.1 1.09 0 0 0.20  0.03 0.19 0.03 0.22 0.03 0.32 0.04 0.29 0.04 0.28 0.04 0.27 0.04
EGS-25591 214.90974 52.92310 5.36  9.50 0.10  -8.62 0.23 0.44 0.10 0.25 0.13 0.15 0.08  93.8 11.1 f115w 1.02 0.11  3.3 1.9 f356w 1.10 0.06 1.4 1.9 0.93 0.11 2.4  3.6  1.3 0.1 1.22 0 0 0.10  0.02 0.10 0.02 0.11 0.02 0.20 0.03 0.23 0.03 0.32 0.04 0.24 0.03
EGS-25666 214.86532 52.89171 4.24  9.17 0.10  -8.07 0.12 0.15 0.14 0.17 0.05 0.34 0.08  71.2  6.2 f115w 1.29 0.95  0.8 0.5 f277w 1.27 0.95 0.6 0.5 1.01 1.07 1.3  1.5  0.3 0.3 1.58 0 0 0.33  0.02 0.30 0.02 0.38 0.02 0.51 0.03 0.41 0.03 0.34 0.02 0.35 0.02
EGS-25678 214.85957 52.88799 4.72  9.13 0.11  -8.29 0.20 0.31 0.15 0.10 0.06 0.39 0.07  44.7 11.1 f115w 1.26 0.10  1.7 0.4 f277w 1.18 0.08 1.4 0.4 1.07 0.11 1.2  0.5  0.2 0.1 1.01 0 0 0.19  0.02 0.17 0.02 0.19 0.02 0.30 0.03 0.23 0.02 0.22 0.02 0.20 0.02
EGS-26077 214.91838 52.93183 4.87  8.93 0.11  -8.13 0.14 0.19 0.13 0.11 0.05 0.56 0.13  -7.1 12.5 f115w 0.45 0.03  1.8 1.4 f277w 0.48 0.03 1.2 1.4 0.94 0.08 1.5  2.1  0.7 0.1 0.98 0 0 0.16  0.01 0.15 0.01 0.17 0.02 0.33 0.03 0.22 0.02 0.20 0.02 0.16 0.01
EGS-26124 214.93160 52.94145 4.40  8.86 0.14  -8.18 0.17 0.28 0.17 0.08 0.06 0.18 0.09 -67.5  8.9 f115w 1.83 0.94  0.6 0.6 f277w 1.80 0.94 0.6 0.6 1.02 0.74 1.1  1.6  0.1 0.2 1.12 0 0 0.16  0.05 0.15 0.04 0.18 0.05 0.31 0.09 0.23 0.07 0.16 0.05 0.15 0.04
EGS-26183 214.92104 52.93399 4.58  9.46 0.10  -8.16 0.17 0.21 0.15 0.32 0.07 0.34 0.08  18.8 11.0 f115w 2.21 0.10  3.6 2.4 f277w 1.77 0.05 2.5 2.4 1.25 0.06 1.4  1.7  0.2 0.1 1.28 0 0 0.27  0.04 0.27 0.04 0.37 0.05 0.48 0.07 0.45 0.06 0.42 0.06 0.43 0.06
EGS-27259 214.91839 52.93789 4.50 10.27 0.07  -8.67 0.27 0.53 0.16 1.24 0.22 0.38 0.15   4.8  7.8 f115w 1.43 0.08  1.7 0.8 f277w 1.27 0.07 1.4 0.8 1.12 0.09 1.2  0.8  0.1 0.1 1.05 0 0 0.05  0.01 0.09 0.02 0.24 0.04 0.45 0.08 0.70 0.13 0.78 0.14 0.90 0.17
EGS-27470 214.87217 52.90628 5.03  8.87 0.14  -8.34 0.16 0.34 0.13 0.03 0.04 0.20 0.08  56.5 10.0 f115w 0.93 0.09  1.6 0.8 f277w 1.05 0.08 1.2 0.8 0.88 0.10 1.3  1.0  0.6 0.1 1.14 0 0 0.11  0.01 0.09 0.01 0.09 0.01 0.15 0.01 0.12 0.01 0.17 0.02 0.14 0.01
EGS-27474 214.91889 52.93917 4.96  9.78 0.05  -8.08 0.13 0.15 0.09 0.16 0.08 0.45 0.12 -16.9 10.3 f115w 1.55 0.04  1.0 1.2 f277w 1.45 0.03 1.0 1.2 1.07 0.04 1.0  1.7 -0.1 0.1 1.29 0 0 0.24  0.01 0.26 0.01 0.35 0.02 0.59 0.03 0.59 0.03 0.56 0.03 0.57 0.03
EGS-27541 214.89625 52.92328 4.14  9.86 0.09  -8.47 0.18 0.43 0.16 0.34 0.09 0.39 0.15 -45.0  8.3 f115w 1.66 0.04  0.5 1.8 f277w 1.67 0.04 0.6 1.8 0.99 0.03 0.9  4.4 -0.1 0.1 1.20 1 0 0.35  0.05 0.41 0.06 0.69 0.10 0.85 0.12 0.94 0.14 0.89 0.13 0.96 0.14
EGS-28110 214.91509 52.94947 4.76  9.06 0.11  -8.48 0.18 0.41 0.15 0.09 0.08 0.79 0.07  29.3  5.6 f115w 0.48 0.04  1.1 0.1 f277w 0.65 0.04 1.5 0.1 0.75 0.08 0.7  0.1  0.1 0.0 1.00 0 0 0.10  0.01 0.10 0.01 0.10 0.01 0.18 0.01 0.15 0.01 0.15 0.01 0.13 0.01
EGS-28771 214.90312 52.94572 5.35 10.69 0.07  -8.67 0.22 0.46 0.09 0.90 0.17 0.61 0.14 -88.2 14.1 f115w 0.95 0.08  6.2 0.8 f356w 1.12 0.05 5.1 0.7 0.85 0.08 1.2  0.2  0.3 0.0 1.12 0 1 0.26  0.03 0.31 0.03 0.47 0.05 1.31 0.13 1.54 0.16 2.36 0.24 2.10 0.22
EGS-28876 214.86683 52.91770 4.29  9.03 0.13  -8.04 0.11 0.14 0.12 0.25 0.05 0.43 0.14 -81.7  7.9 f115w 2.17 0.11  3.8 1.0 f277w 1.68 0.08 2.4 1.0 1.29 0.09 1.6  0.7  0.3 0.1 1.28 0 0 0.25  0.05 0.24 0.05 0.29 0.05 0.40 0.08 0.33 0.06 0.26 0.05 0.26 0.05
EGS-28963 214.90550 52.94512 4.88  9.16 0.12  -8.17 0.19 0.21 0.14 0.15 0.06 0.54 0.12 -41.3  8.5 f115w 0.42 0.02  4.8 0.5 f277w 0.39 0.01 4.3 0.3  nan  nan nan  nan  nan nan 1.72 0 0 0.20  0.01 0.20 0.01 0.22 0.01 0.41 0.01 0.30 0.01 0.28 0.01 0.24 0.01
EGS-29249 214.86274 52.91534 4.60  8.58 0.14  -8.09 0.15 0.18 0.15 0.10 0.05 0.64 0.03   2.2  3.3 f115w 0.52 0.01  0.7 0.2 f277w 0.49 0.01 0.8 0.2 1.06 0.03 0.9  0.3 -0.3 0.0 1.06 0 0 0.11  0.00 0.10 0.00 0.11 0.00 0.19 0.00 0.13 0.00 0.09 0.00 0.09 0.00
EGS-29394 214.86578 52.91669 5.43  9.37 0.10  -8.50 0.20 0.37 0.12 0.10 0.07 0.41 0.14 -46.3  7.6 f115w 0.90 0.07  0.2 0.4 f356w 0.84 0.07 0.4 0.4  nan  nan nan  nan  nan nan 1.29 2 0 0.14  0.03 0.13 0.02 0.14 0.03 0.30 0.05 0.17 0.03 0.28 0.05 0.22 0.04
EGS-29463 214.89560 52.93735 6.14  9.43 0.09  -7.95 0.05 0.05 0.05 0.01 0.01 0.32 0.08  47.1  6.2 f150w 0.01 0.79  8.5 0.7 f356w 0.22 0.79 2.5 0.5  nan  nan nan  nan  nan nan 7.15 0 0 1.73  0.16 1.42 0.09 1.34 0.09 0.83 0.05 0.87 0.06 0.81 0.05 0.63 0.05
EGS-29739 214.84491 52.90081 4.29  8.20 0.08  -7.95 0.06 0.06 0.10 0.02 0.02 0.68 0.04  72.2  4.7 f115w 1.87 0.17  2.3 0.3 f277w 1.52 0.12 2.3 0.2 1.22 0.14 1.0  0.2 -0.3 0.0 0.98 0 0 0.10  0.01 0.12 0.01 0.15 0.01 0.15 0.01 0.10 0.00 0.06 0.01 0.08 0.01
EGS-29801 214.86504 52.91185 4.66  9.55 0.08  -8.70 0.21 0.52 0.12 0.27 0.15 0.70 0.07 -33.3  4.9 f115w 0.57 0.04  1.9 0.1 f277w 0.61 0.04 1.3 0.0 0.93 0.08 1.4  0.1  0.6 0.0 0.94 0 0 0.11  0.01 0.12 0.01 0.16 0.01 0.32 0.02 0.31 0.02 0.28 0.02 0.29 0.02
EGS-29936 214.84634 52.90022 5.50  8.73 0.17  -8.17 0.19 0.22 0.13 0.03 0.02 0.41 0.08 -21.5 11.7 f115w 0.50 0.04  1.0 2.0 f356w 0.54 0.05 0.7 2.0 0.93 0.12 1.3  4.5  0.5 0.2 0.97 0 0 0.10  0.03 0.09 0.02 0.08 0.02 0.13 0.03 0.09 0.02 0.12 0.03 0.11 0.03
EGS-30089 214.89132 52.92994 4.64  8.96 0.12  -8.01 0.12 0.12 0.13 0.32 0.05 0.35 0.15  29.6  7.8 f115w 0.49 0.07  1.5 0.8 f277w 0.50 0.07 1.4 0.8 0.97 0.20 1.0  0.8  0.1 0.1 1.11 0 0 0.17  0.03 0.18 0.03 0.24 0.04 0.42 0.08 0.33 0.06 0.22 0.04 0.23 0.04
EGS-30092 214.90083 52.93664 4.14  8.41 0.15  -8.07 0.12 0.18 0.15 0.02 0.02 0.52 0.16 -26.2  9.2 f115w 0.16 0.09  5.3 1.9 f277w 0.32 0.08 2.7 1.3  nan  nan nan  nan  nan nan 0.95 1 0 0.11  0.02 0.10 0.02 0.10 0.02 0.11 0.02 0.09 0.02 0.07 0.01 0.07 0.01
EGS-30500 214.83338 52.89073 4.04  9.16 0.10  -8.13 0.15 0.21 0.16 0.34 0.06 0.42 0.08  56.0  9.9 f115w 0.62 0.04  1.3 2.4 f277w 0.60 0.04 1.1 2.4 1.03 0.09 1.2  3.6  0.3 0.1 0.96 1 0 0.20  0.03 0.20 0.02 0.31 0.04 0.39 0.05 0.36 0.04 0.29 0.04 0.31 0.04
EGS-30542 214.91378 52.94300 5.07 10.58 0.08  -8.61 0.23 0.46 0.11 0.60 0.15 0.58 0.16  20.0  8.2 f115w 2.03 0.07  0.6 0.8 f277w 2.06 0.07 0.5 0.8  nan  nan nan  nan  nan nan 3.93 2 0 0.39  0.07 0.51 0.09 0.76 0.14 1.41 0.26 2.06 0.38 2.34 0.44 2.35 0.44
EGS-30603 214.86879 52.91218 4.60  9.09 0.08  -8.56 0.16 0.47 0.13 0.07 0.06 0.62 0.14  22.1 11.5 f115w 0.51 0.05  0.9 0.7 f277w 0.49 0.05 0.8 0.7 1.04 0.14 1.2  1.5  0.2 0.1 0.95 0 0 0.09  0.01 0.09 0.01 0.09 0.01 0.17 0.02 0.14 0.01 0.13 0.01 0.14 0.01
EGS-30663 214.85658 52.90969 4.18  9.09 0.12  -8.34 0.20 0.39 0.18 0.20 0.09 0.17 0.09 -32.2  8.9 f115w 2.06 0.97  3.8 0.7 f277w 1.60 0.96 2.9 0.6 1.29 0.99 1.3  0.4  0.0 0.1 1.26 0 0 0.14  0.04 0.13 0.04 0.22 0.06 0.24 0.07 0.23 0.07 0.20 0.06 0.20 0.06
EGS-30686 214.85827 52.90555 5.56  9.56 0.08  -7.98 0.09 0.09 0.10 0.74 0.06 0.65 0.13 -63.3  9.2 f115w 0.31 0.02  1.6 0.2 f356w 0.23 0.01 2.4 0.2  nan  nan nan  nan  nan nan 1.29 0 0 0.21  0.01 0.19 0.01 0.20 0.01 0.25 0.01 0.54 0.03 0.67 0.04 0.58 0.03
EGS-30722 214.87174 52.91432 4.36  9.36 0.13  -8.24 0.20 0.30 0.16 0.33 0.08 0.27 0.08  44.3  6.2 f115w 1.06 0.94  0.5 0.5 f277w 0.99 0.94 0.7 0.5 1.07 1.39 0.6  0.8 -0.6 0.2 1.11 0 0 0.22  0.01 0.22 0.02 0.32 0.02 0.63 0.04 0.51 0.03 0.36 0.02 0.37 0.02
EGS-31050 214.85527 52.89870 4.29  8.26 0.13  -8.00 0.11 0.12 0.14 0.18 0.05 0.24 0.09 -49.8 10.6 f115w 1.02 0.95  0.1 0.6 f277w 0.92 0.95 1.2 0.6  nan  nan nan  nan  nan nan 1.18 2 0 0.07  0.02 0.06 0.02 0.07 0.02 0.16 0.05 0.10 0.03 0.06 0.02 0.07 0.02
EGS-31194 214.91494 52.94363 5.36  9.64 0.05  -8.04 0.12 0.13 0.08 0.07 0.06 0.26 0.08  73.2 10.0 f115w 2.07 0.15  2.9 2.4 f356w 1.85 0.05 0.9 2.4  nan  nan nan  nan  nan nan 1.59 2 0 0.17  0.02 0.20 0.03 0.28 0.04 0.52 0.07 0.45 0.06 0.41 0.05 0.34 0.04
EGS-31769 214.89612 52.92517 7.06  9.46 0.13  -8.29 0.21 0.24 0.09 0.16 0.10 0.72 0.07 -46.7  5.4 f150w 0.34 0.09  8.5 1.0 f410m 0.29 0.06 1.5 0.5  nan  nan nan  nan  nan nan 1.03 0 0 0.15  0.03 0.17 0.03 0.15 0.03 0.19 0.03 0.29 0.05 0.24 0.04 0.18 0.03
EGS-38124 214.95189 52.92827 4.99  8.71 0.13  -8.21 0.20 0.27 0.15 0.07 0.06 0.37 0.14   5.3 11.5 f115w 0.44 0.05  2.2 0.8 f277w 0.54 0.05 1.3 0.7 0.81 0.12 1.7  1.1  1.1 0.1 0.99 0 0 0.09  0.01 0.09 0.01 0.07 0.01 0.09 0.01 0.13 0.01 0.12 0.01 0.09 0.01
EGS-38178 214.87187 52.87230 5.16  8.67 0.06  -8.00 0.02 0.09 0.02 0.02 0.02 0.58 0.14 -28.1 10.8 f115w 0.67 0.04  0.3 1.1 f277w 0.69 0.04 0.3 1.1 0.98 0.09 1.0  4.9  0.0 0.1 0.89 0 0 0.04  0.00 0.05 0.01 0.05 0.01 0.06 0.01 0.05 0.00 0.05 0.01 0.04 0.00
EGS-38192 214.90362 52.89514 6.18  9.57 0.08  -8.19 0.25 0.20 0.11 0.79 0.10 0.53 0.16 -80.4 11.6 f150w 0.74 0.92  1.5 1.9 f356w 0.72 0.91 1.3 1.9 1.03 1.82 1.2  2.3  0.2 0.3 0.91 0 0 0.03  0.02 0.09 0.05 0.11 0.06 0.15 0.09 0.15 0.09 0.16 0.09 0.16 0.09
EGS-38242 214.89041 52.88646 5.54  8.21 0.13  -8.16 0.17 0.22 0.12 0.02 0.02 0.55 0.16  64.4 12.8 f115w 0.65 0.08  0.1 1.6 f356w 0.47 0.07 1.2 1.9  nan  nan nan  nan  nan nan 0.97 2 0 0.03  0.01 0.03 0.01 0.02 0.00 0.04 0.01 0.07 0.01 0.03 0.01 0.04 0.01
EGS-38352 214.90047 52.89552 5.80  8.77 0.07  -7.97 0.07 0.10 0.05 0.02 0.02 0.21 0.09  74.3 13.3 f150w 1.40 0.32  0.9 1.6 f356w 1.02 0.32 1.6 1.6  nan  nan nan  nan  nan nan 0.92 2 0 0.06  0.05 0.06 0.04 0.04 0.03 0.05 0.04 0.05 0.04 0.07 0.05 0.04 0.03
EGS-38554 214.94160 52.92844 5.68  9.12 0.11  -8.46 0.20 0.38 0.10 0.12 0.10 0.21 0.09   8.4 10.0 f150w 1.32 0.83  0.2 0.6 f356w 1.31 0.83 0.5 0.6 1.01 0.90 0.4  1.3 -0.7 1.3 0.99 0 0 0.10  0.03 0.08 0.02 0.08 0.02 0.10 0.03 0.15 0.04 0.11 0.03 0.14 0.04
EGS-38721 214.91586 52.91308 4.71  8.55 0.15  -8.11 0.15 0.21 0.15 0.02 0.02 0.41 0.16   8.8  8.6 f115w 1.16 0.16  6.8 1.1 f277w 0.85 0.09 4.0 1.0 1.36 0.24 1.7  0.5  0.3 0.0 0.95 0 1 0.13  0.03 0.12 0.02 0.10 0.02 0.12 0.02 0.10 0.02 0.09 0.02 0.08 0.02
EGS-38928 214.86018 52.87745 5.69  9.08 0.14  -8.03 0.14 0.12 0.12 0.67 0.09 0.41 0.16  53.1  8.7 f150w 0.30 0.06  0.5 1.0 f356w 0.17 0.06 0.4 1.0  nan  nan nan  nan  nan nan 1.12 0 0 0.06  0.01 0.06 0.01 0.07 0.01 0.12 0.02 0.30 0.06 0.11 0.02 0.23 0.04
EGS-38989 214.93249 52.92984 4.33  8.42 0.16  -8.09 0.17 0.20 0.17 0.18 0.06 0.57 0.15  14.1  8.6 f115w 0.79 0.08  1.0 1.0 f277w 0.79 0.08 0.9 1.0 1.01 0.14 1.1  1.7  0.2 0.1 0.91 0 0 0.07  0.01 0.08 0.02 0.10 0.02 0.10 0.02 0.09 0.02 0.08 0.02 0.06 0.01
EGS-39288 214.87900 52.89674 7.44  8.32 0.08  -7.95 0.05 0.05 0.05 0.01 0.01 0.62 0.14  18.8 12.6 f150w 0.30 0.21  5.8 1.4 f410m 0.31 0.21 0.9 0.6  nan  nan nan  nan  nan nan 0.97 0 0 0.08  0.04 0.07 0.03 0.06 0.03 0.07 0.03 0.08 0.04 0.04 0.02 0.05 0.02
EGS-39497 214.92164 52.93057 4.04  7.69 0.07  -7.95 0.05 0.06 0.08 0.02 0.02 0.43 0.09 -38.4 12.5 f115w 1.01 0.10  0.2 2.4 f277w 0.82 0.10 1.4 2.5 1.24 0.19 0.2  1.8 -2.2 0.2 0.92 0 0 0.04  0.01 0.04 0.01 0.04 0.01 0.04 0.01 0.02 0.00 0.01 0.00 0.02 0.00
EGS-39500 214.93240 52.93826 4.19  9.84 0.08  -8.79 0.29 0.63 0.15 0.66 0.26 0.64 0.15  69.3  8.3 f115w 2.00 0.06  1.3 1.8 f277w 1.70 0.04 1.2 1.8 1.18 0.05 1.1  2.2 -0.2 0.1 0.94 0 0 0.08  0.01 0.10 0.02 0.19 0.03 0.35 0.05 0.45 0.07 0.47 0.07 0.48 0.07
EGS-39810 214.91323 52.92961 4.36  8.19 0.17  -8.08 0.15 0.19 0.17 0.11 0.06 0.33 0.16  39.0  8.5 f115w 0.71 0.08  0.1 1.0 f277w 0.69 0.08 0.5 1.3  nan  nan nan  nan  nan nan 0.99 2 0 0.05  0.01 0.05 0.01 0.05 0.01 0.08 0.02 0.06 0.01 0.04 0.01 0.04 0.01
EGS-39811 214.85770 52.89019 6.03  9.04 0.13  -8.42 0.18 0.34 0.09 0.07 0.06 0.30 0.15 -75.4  9.1 f150w 0.99 0.08  1.6 0.8 f356w 1.14 0.07 1.1 0.8  nan  nan nan  nan  nan nan 1.03 2 0 0.09  0.02 0.08 0.02 0.08 0.01 0.11 0.02 0.12 0.02 0.11 0.02 0.10 0.02
EGS-39812 214.92377 52.93712 5.33  8.58 0.15  -8.07 0.15 0.17 0.11 0.02 0.02 0.30 0.15  -5.8 13.2 f115w 0.19 0.27  6.9 1.7 f277w 0.30 0.27 3.5 1.1  nan  nan nan  nan  nan nan 0.97 1 1 0.07  0.01 0.07 0.01 0.07 0.01 0.07 0.01 0.09 0.02 0.08 0.01 0.07 0.02
EGS-39997 214.92208 52.93933 4.67  8.68 0.10  -8.42 0.19 0.40 0.16 0.07 0.07 0.34 0.13   3.4 12.9 f115w 0.26 0.91  7.4 2.0 f277w 0.66 0.91 4.0 1.0  nan  nan nan  nan  nan nan 0.98 0 0 0.05  0.02 0.05 0.02 0.05 0.01 0.09 0.03 0.07 0.02 0.06 0.02 0.05 0.02
EGS-40185 214.86746 52.90371 4.63  8.75 0.10  -8.36 0.20 0.35 0.15 0.10 0.07 0.49 0.16  54.7  8.3 f115w 0.32 0.07  0.8 0.8 f277w 0.39 0.07 0.5 0.8  nan  nan nan  nan  nan nan 0.95 0 0 0.07  0.01 0.06 0.01 0.06 0.01 0.12 0.02 0.09 0.02 0.08 0.02 0.08 0.01
EGS-40467 214.92394 52.94840 4.35  9.47 0.06  -9.08 0.20 0.70 0.07 0.13 0.12 0.32 0.08 -72.5 11.7 f115w 0.94 0.06  2.2 2.1 f277w 0.64 0.05 2.6 2.1  nan  nan nan  nan  nan nan 1.27 0 0 0.07  0.02 0.07 0.02 0.07 0.02 0.15 0.04 0.16 0.04 0.31 0.08 0.19 0.05
EGS-40530 214.85966 52.90384 5.58  8.08 0.18  -7.96 0.07 0.07 0.08 0.01 0.01 0.32 0.08 -57.9 11.1 f115w 1.07 0.07  0.5 1.8 f356w 0.97 0.06 0.3 1.8 1.10 0.09 1.5  9.6  0.2 0.1 0.95 0 0 0.05  0.01 0.05 0.01 0.05 0.01 0.05 0.01 0.05 0.01 0.04 0.01 0.04 0.01
EGS-40775 214.85052 52.90848 4.90  8.96 0.12  -8.56 0.20 0.43 0.14 0.07 0.07 0.42 0.12 -57.6  9.4 f115w 0.69 0.14  0.7 0.4 f277w 0.72 0.09 0.8 0.4 0.95 0.22 0.9  0.7 -0.1 0.1 0.91 1 0 0.06  0.01 0.06 0.01 0.07 0.01 0.16 0.02 0.11 0.01 0.11 0.01 0.09 0.01
EGS-40838 214.85310 52.90910 4.03  8.79 0.11  -8.58 0.19 0.56 0.16 0.08 0.08 0.59 0.16  58.6  8.9 f115w 0.72 0.05  0.7 1.8 f277w 0.67 0.05 0.5 1.8 1.09 0.12 1.4  6.3  0.3 0.2 0.94 0 0 0.06  0.01 0.05 0.01 0.07 0.01 0.11 0.02 0.09 0.02 0.07 0.02 0.07 0.01
EGS-40901 214.89511 52.93834 4.26  8.56 0.03  -8.07 0.02 0.10 0.03 0.02 0.02 0.54 0.17 -54.8 13.0 f115w 0.02 0.04  5.3 2.8 f277w 0.21 0.05 3.1 2.0  nan  nan nan  nan  nan nan 0.98 0 0 0.05  0.01 0.05 0.01 0.04 0.01 0.08 0.01 0.03 0.01 0.07 0.01 0.04 0.01
EGS-41123 214.91115 52.94433 4.16  7.74 0.09  -7.95 0.06 0.06 0.10 0.02 0.03 0.25 0.18 -75.6  9.5 f115w 0.02 0.05  4.1 3.9 f277w 0.31 0.06 4.5 2.5  nan  nan nan  nan  nan nan 1.02 0 0 0.08  0.10 0.07 0.02 0.06 0.01 0.04 0.01 0.03 0.01 0.03 0.01 0.02 0.00
EGS-41157 214.87044 52.91584 4.20  8.37 0.15  -8.29 0.19 0.37 0.18 0.06 0.05 0.46 0.16  59.8  9.0 f115w 0.36 0.08  0.4 0.9 f277w 0.42 0.08 1.1 0.9  nan  nan nan  nan  nan nan 1.08 0 0 0.05  0.01 0.04 0.01 0.04 0.01 0.08 0.02 0.05 0.01 0.04 0.01 0.04 0.01
EGS-41236 214.91517 52.94731 4.95  8.36 0.17  -8.02 0.10 0.13 0.10 0.01 0.02 0.42 0.10   6.9 11.3 f115w 0.50 0.08  2.1 1.1 f277w 0.47 0.08 1.9 1.1 1.06 0.24 1.2  0.9  0.1 0.1 0.96 0 0 0.08  0.01 0.07 0.01 0.08 0.01 0.12 0.01 0.09 0.01 0.09 0.01 0.06 0.01
EGS-41237 214.91719 52.94938 4.38  9.17 0.07  -8.77 0.24 0.58 0.12 0.31 0.17 0.64 0.15  49.5  8.3 f115w 0.57 0.07  0.8 0.8 f277w 0.59 0.07 0.8 0.8 0.96 0.17 1.0  1.3  0.0 0.1 0.87 0 0 0.04  0.01 0.05 0.01 0.06 0.01 0.13 0.02 0.12 0.02 0.12 0.02 0.12 0.02
EGS-21084 214.81619 52.83325 5.32  9.21 0.13  -8.46 0.17 0.38 0.12 0.05 0.04 0.37 0.08  -1.8 11.1 f115w 0.95 0.05  0.5 1.9 f277w 1.00 0.05 0.5 1.9 0.95 0.06 1.1  5.5  0.2 0.2 1.03 0 0 0.14  0.02 0.13 0.02 0.12 0.02 0.20 0.03 0.18 0.03 0.23 0.03 0.19 0.03
EGS-21498 214.86472 52.87002 5.34  9.02 0.03  -7.98 0.01 0.08 0.01 0.01 0.01 0.25 0.10  61.6 11.2 f115w 4.96 0.21  0.2 1.1 f356w 4.89 0.30 1.3 1.1  nan  nan nan  nan  nan nan 1.12 2 0 0.20  0.02 0.28 0.03 0.30 0.03 0.18 0.02 0.10 0.01 0.07 0.01 0.05 0.01
EGS-21722 214.81304 52.83426 5.13  8.26 0.10  -7.94 0.07 0.05 0.09 0.16 0.09 0.49 0.16 -29.1  8.8 f115w 0.32 0.05  0.1 1.8 f277w 0.27 0.05 0.8 1.9  nan  nan nan  nan  nan nan 1.08 0 0 0.06  0.01 0.06 0.01 0.05 0.01 0.05 0.01 0.05 0.01 0.17 0.03 0.10 0.02
EGS-21820 214.80360 52.82811 4.12  8.57 0.14  -8.03 0.13 0.15 0.16 0.15 0.06 0.42 0.15  85.2  7.6 f115w 0.72 0.09  3.5 0.5 f277w 0.68 0.08 2.4 0.5 1.06 0.18 1.5  0.4  0.4 0.0 1.10 0 0 0.16  0.03 0.15 0.03 0.15 0.03 0.23 0.04 0.16 0.03 0.12 0.02 0.12 0.02
EGS-22085 214.84869 52.86135 4.90  8.87 0.11  -8.50 0.16 0.43 0.12 0.04 0.04 0.67 0.13 -30.4  9.3 f115w 0.54 0.04  0.4 1.6 f277w 0.65 0.04 1.1 1.6 0.83 0.08 0.3  1.5 -0.9 0.2 0.99 0 0 0.06  0.01 0.06 0.01 0.07 0.01 0.10 0.01 0.10 0.01 0.09 0.01 0.09 0.01
EGS-22352 214.79067 52.82152 4.50  9.07 0.13  -8.06 0.14 0.15 0.13 0.39 0.07 0.26 0.08  -3.5  6.2 f115w 2.41 0.94  2.2 0.4 f277w 1.87 0.93 2.3 0.4  nan  nan nan  nan  nan nan 1.33 2 0 0.16  0.01 0.15 0.02 0.24 0.02 0.37 0.02 0.28 0.02 0.22 0.02 0.22 0.01
EGS-22569 214.81195 52.83753 6.25  9.29 0.09  -7.96 0.05 0.06 0.05 0.01 0.01 0.22 0.16  40.7 10.5 f150w 0.00 0.06  8.0 1.7 f356w 0.12 0.06 2.4 1.6  nan  nan nan  nan  nan nan 3.42 0 0 1.08  0.21 0.91 0.17 0.82 0.15 0.55 0.10 0.63 0.12 0.58 0.11 0.48 0.10
EGS-23029 214.85046 52.86756 4.70  9.23 0.15  -8.33 0.23 0.35 0.16 0.25 0.11 0.48 0.15   3.7  7.9 f115w 0.89 0.12  1.7 0.9 f277w 0.92 0.08 0.9 0.8 0.96 0.16 1.9  1.9  1.0 0.1 1.31 1 0 0.14  0.03 0.15 0.03 0.21 0.04 0.31 0.06 0.31 0.06 0.23 0.04 0.22 0.04
EGS-23395 214.80699 52.83822 5.51  9.67 0.11  -8.55 0.18 0.41 0.10 0.10 0.08 0.32 0.08  34.3  8.0 f115w 1.88 0.84  0.7 0.6 f356w 1.84 0.84 0.6 0.6 1.02 0.65 1.3  1.6  0.2 0.2 1.31 1 0 0.24  0.07 0.24 0.07 0.26 0.07 0.42 0.12 0.37 0.11 0.52 0.15 0.45 0.13
EGS-23409 214.84438 52.86541 4.45  8.43 0.15  -8.06 0.13 0.18 0.14 0.07 0.05 0.63 0.06 -38.0  5.3 f115w 0.48 0.08  1.7 0.2 f277w 0.44 0.08 1.5 0.2 1.08 0.26 1.1  0.2  0.0 0.0 0.96 0 0 0.10  0.02 0.09 0.02 0.09 0.02 0.14 0.03 0.10 0.02 0.07 0.01 0.07 0.01
EGS-23457 214.84652 52.86718 4.23  8.28 0.18  -8.04 0.12 0.15 0.14 0.04 0.03 0.38 0.16 -89.0  8.5 f115w 1.17 0.12  1.6 1.0 f277w 0.98 0.09 1.2 1.0 1.20 0.16 1.3  1.3  0.1 0.1 0.89 0 0 0.10  0.02 0.09 0.02 0.09 0.02 0.11 0.02 0.09 0.02 0.07 0.01 0.06 0.01
EGS-23951 214.82589 52.85511 4.84  8.97 0.17  -8.18 0.21 0.28 0.19 0.24 0.07 0.56 0.14   7.9 11.5 f115w 0.52 0.05  1.8 0.7 f277w 0.57 0.05 1.0 0.7 0.92 0.11 1.8  1.5  1.0 0.1 1.04 0 0 0.14  0.01 0.13 0.01 0.12 0.01 0.15 0.01 0.23 0.02 0.22 0.02 0.17 0.02
EGS-24080 214.83426 52.86177 4.76  8.66 0.18  -8.16 0.17 0.25 0.15 0.04 0.04 0.37 0.10 -70.7 11.3 f115w 0.49 0.09  4.3 1.4 f277w 0.51 0.08 2.3 1.2 0.96 0.23 1.9  1.2  0.8 0.1 0.93 0 0 0.12  0.02 0.12 0.01 0.10 0.01 0.15 0.02 0.12 0.01 0.10 0.01 0.10 0.01
EGS-24385 214.83461 52.86370 4.58  9.14 0.11  -8.23 0.20 0.28 0.16 0.14 0.06 0.54 0.14 -41.0  7.6 f115w 0.80 0.07  0.8 0.4 f277w 0.91 0.07 0.6 0.4 0.88 0.10 1.2  1.1  0.5 0.1 1.24 0 0 0.20  0.04 0.19 0.04 0.22 0.04 0.36 0.07 0.28 0.05 0.24 0.04 0.23 0.04
EGS-24708 214.82102 52.85543 5.67  8.37 0.16  -8.03 0.13 0.13 0.12 0.05 0.04 0.32 0.09 -52.9 13.3 f150w 0.72 0.32  0.5 1.5 f356w 0.78 0.32 0.7 1.6 0.92 0.56 0.7  2.6 -0.2 0.2 0.95 0 0 0.08  0.05 0.07 0.05 0.07 0.05 0.08 0.06 0.11 0.08 0.06 0.04 0.09 0.06
EGS-24961 214.79001 52.83462 5.18  9.05 0.11  -8.50 0.18 0.42 0.11 0.08 0.06 0.34 0.08 -44.8 10.7 f115w 0.75 0.03  0.3 2.4 f277w 0.68 0.03 0.4 2.5  nan  nan nan  nan  nan nan 1.03 2 0 0.09  0.01 0.08 0.01 0.08 0.01 0.10 0.01 0.13 0.02 0.17 0.02 0.12 0.02
EGS-25212 214.77240 52.82337 5.12  9.23 0.02  -8.00 0.01 0.08 0.01 0.01 0.01 0.48 0.15 -87.5  7.8 f115w 0.36 0.07  1.9 0.9 f277w 0.54 0.07 1.0 0.8  nan  nan nan  nan  nan nan 1.24 2 0 0.14  0.03 0.14 0.03 0.15 0.03 0.33 0.06 0.19 0.04 0.12 0.02 0.11 0.02
EGS-25272 214.79450 52.83949 5.28  9.00 0.12  -8.13 0.19 0.19 0.13 0.03 0.03 0.72 0.14 -16.8 10.0 f115w 0.76 0.38  4.6 1.0 f277w 0.84 0.37 2.7 0.9 0.90 0.60 1.7  0.7  0.7 0.1 1.10 0 0 0.17  0.06 0.15 0.05 0.14 0.05 0.19 0.06 0.17 0.06 0.19 0.06 0.17 0.06
EGS-25409 214.83030 52.86570 4.04  9.73 0.09  -8.64 0.24 0.52 0.19 0.51 0.16 0.42 0.15 -63.6  8.3 f115w 1.47 0.05  0.8 1.8 f277w 1.40 0.04 0.8 1.8 1.05 0.04 1.0  3.2 -0.1 0.1 1.00 0 0 0.13  0.02 0.17 0.03 0.32 0.05 0.43 0.06 0.50 0.07 0.50 0.07 0.52 0.08
EGS-25457 214.83373 52.86830 4.10  8.88 0.14  -7.98 0.09 0.10 0.13 0.31 0.07 0.59 0.13 -30.4  9.2 f115w 0.17 0.02  4.2 0.5 f277w 0.35 0.02 5.3 0.3  nan  nan nan  nan  nan nan 1.14 0 0 0.18  0.01 0.19 0.01 0.24 0.01 0.55 0.03 0.35 0.02 0.19 0.01 0.20 0.01
EGS-25490 214.79149 52.83807 4.60 11.56 0.08  -9.75 0.58 0.71 0.08 1.63 0.22 0.50 0.11  46.8  7.1 f115w 2.64 0.07  1.4 0.9 f277w 2.15 0.07 1.4 0.9 1.23 0.05 1.0  1.0 -0.2 0.1 1.89 0 0 0.11  0.02 0.47 0.09 1.36 0.26 3.55 0.67 5.46 1.03 7.78 1.47 8.95 1.69
EGS-25608 214.77384 52.82638 4.08  9.35 0.07  -8.18 0.18 0.20 0.15 0.13 0.10 0.38 0.08  58.7 10.0 f115w 1.99 0.06  1.0 2.4 f277w 1.90 0.04 0.9 2.4 1.05 0.04 1.1  3.8 -0.0 0.2 1.04 0 0 0.19  0.02 0.23 0.03 0.38 0.05 0.41 0.05 0.34 0.04 0.36 0.05 0.38 0.05
EGS-25727 214.79395 52.84155 7.93  9.65 0.06  -8.44 0.20 0.27 0.07 0.30 0.15 0.64 0.14  11.5 10.9 f200w 0.34 0.18  1.3 1.8 f444w 0.44 0.18 1.2 1.8 0.78 0.51 1.0  2.1  0.5 0.3 0.92 0 0 0.08  0.07 0.11 0.09 0.11 0.09 0.13 0.11 0.14 0.11 0.27 0.22 0.23 0.19
EGS-25950 214.84399 52.87838 4.39  9.66 0.10  -8.56 0.20 0.49 0.15 0.28 0.11 0.25 0.08 -82.9  6.2 f115w 1.24 0.94  1.9 0.4 f277w 1.54 0.94 1.4 0.4 0.80 0.78 1.4  0.5  0.8 0.2 1.24 0 0 0.23  0.01 0.20 0.01 0.31 0.02 0.49 0.03 0.53 0.03 0.45 0.03 0.47 0.03
EGS-26288 214.84717 52.88238 6.14  8.92 0.13  -8.36 0.17 0.30 0.10 0.07 0.06 0.99 0.12 -77.2 37.4 f150w 0.19 0.04  2.7 1.3 f356w 0.23 0.04 1.8 1.3  nan  nan nan  nan  nan nan 0.93 0 0 0.07  0.03 0.07 0.03 0.07 0.03 0.08 0.03 0.09 0.04 0.08 0.03 0.09 0.04
EGS-26392 214.82129 52.86449 4.67  9.20 0.09  -8.38 0.21 0.35 0.16 0.04 0.03 0.68 0.13  -1.0 12.6 f115w 0.50 0.03  0.8 1.4 f277w 0.52 0.03 1.0 1.4 0.97 0.08 0.8  1.8 -0.2 0.1 1.09 0 0 0.18  0.02 0.17 0.02 0.16 0.01 0.26 0.02 0.22 0.02 0.20 0.02 0.19 0.02
EGS-26532 214.81327 52.85892 4.01 10.46 0.06  -8.99 0.26 0.71 0.11 1.03 0.27 0.62 0.15 -60.4  8.4 f115w 1.72 0.05  3.1 1.8 f277w 1.17 0.04 2.9 1.8 1.47 0.07 1.1  0.9 -0.3 0.1 1.06 0 0 0.09  0.01 0.21 0.03 0.49 0.07 0.90 0.13 1.22 0.18 1.58 0.23 1.74 0.25
EGS-26866 214.83943 52.87975 4.05  9.42 0.10  -8.13 0.15 0.19 0.15 0.43 0.07 0.37 0.08  54.4  6.2 f115w 0.77 0.97  1.4 0.5 f277w 0.85 0.97 0.9 0.5 0.91 1.54 1.6  1.1  0.9 0.4 1.33 0 0 0.21  0.01 0.26 0.02 0.40 0.03 0.45 0.03 0.52 0.03 0.45 0.03 0.49 0.03
EGS-26984 214.83558 52.87744 5.93  9.63 0.14  -8.31 0.19 0.29 0.11 0.06 0.05 0.58 0.05  61.0  2.2 f150w 0.41 0.00  0.8 1.0 f356w 0.49 0.01 1.2 1.0 0.84 0.01 0.7  1.1 -0.1 0.2 2.12 1 0 0.47  0.02 0.46 0.02 0.46 0.02 0.52 0.02 0.75 0.02 0.47 0.02 0.62 0.02
EGS-27079 214.75874 52.82338 5.07  9.15 0.09  -8.34 0.22 0.29 0.13 0.05 0.04 0.30 0.07  87.8 11.1 f115w 0.86 0.08  0.9 0.4 f277w 0.91 0.07 0.9 0.4 0.95 0.12 0.9  0.6  0.0 0.1 0.90 0 0 0.14  0.01 0.14 0.01 0.13 0.01 0.22 0.02 0.19 0.02 0.23 0.02 0.21 0.02
EGS-28499 214.83619 52.88269 6.01  9.01 0.14  -8.00 0.13 0.09 0.11 0.19 0.05 0.40 0.15 -80.6 12.3 f150w 0.45 0.93  1.1 1.8 f356w 0.49 0.93 1.5 1.8 0.91 2.56 0.7  1.5 -0.4 0.3 1.32 0 1 0.22  0.13 0.21 0.12 0.20 0.12 0.25 0.15 0.49 0.29 0.19 0.11 0.34 0.20
EGS-28595 214.81377 52.88464 5.31  9.25 0.11  -8.54 0.16 0.41 0.10 0.09 0.06 0.46 0.08  49.3  9.6 f115w 0.56 0.07  2.3 0.5 f277w 0.64 0.07 1.8 0.4 0.87 0.15 1.3  0.4  0.5 0.0 1.03 0 0 0.11  0.01 0.11 0.01 0.10 0.01 0.18 0.02 0.15 0.01 0.22 0.02 0.18 0.02
EGS-28756 214.81807 52.88303 6.75 10.69 0.12  -8.46 0.19 0.32 0.08 0.08 0.09 0.35 0.36  62.7 37.4 f150w 0.01 0.07  3.6 7.4 f410m 0.01 0.08 0.9 5.1  nan  nan nan  nan  nan nan 6.22 0 0 1.80  0.98 2.79 1.09 3.52 0.97 2.42 0.49 4.11 0.76 4.21 0.77 3.19 0.58
EGS-29839 214.75302 52.83313 4.35  9.14 0.13  -8.33 0.22 0.37 0.18 0.23 0.09 0.29 0.08  -3.3  6.2 f115w 0.98 0.95  2.8 0.5 f277w 1.10 0.94 2.3 0.4 0.89 1.16 1.3  0.3  0.4 0.2 1.00 1 0 0.14  0.01 0.14 0.01 0.18 0.01 0.38 0.02 0.26 0.02 0.20 0.01 0.20 0.01
EGS-29931 214.77038 52.84332 4.33  9.15 0.11  -8.41 0.20 0.38 0.16 0.26 0.10 0.44 0.15 -77.4  9.3 f115w 0.55 0.08  2.7 0.9 f277w 0.58 0.07 2.0 0.8 0.96 0.18 1.4  0.7  0.5 0.1 1.08 0 0 0.10  0.02 0.11 0.02 0.14 0.03 0.27 0.05 0.22 0.04 0.18 0.03 0.18 0.03
EGS-30151 214.76188 52.84154 4.62  9.33 0.11  -8.43 0.20 0.39 0.15 0.17 0.10 0.81 0.03 -21.0  3.8 f115w 0.33 0.01  3.0 0.3 f277w 0.40 0.01 2.2 0.2  nan  nan nan  nan  nan nan 1.23 0 0 0.17  0.01 0.18 0.00 0.18 0.00 0.40 0.01 0.31 0.01 0.23 0.01 0.25 0.01
EGS-30345 214.81269 52.87294 4.07  8.56 0.20  -8.10 0.17 0.20 0.18 0.11 0.06 0.27 0.09  26.7 10.6 f115w 0.46 0.97  3.1 0.7 f277w 0.66 0.97 1.7 0.6 0.70 1.79 1.9  0.8  1.3 0.2 1.24 0 0 0.13  0.04 0.12 0.03 0.12 0.04 0.17 0.05 0.14 0.04 0.09 0.03 0.10 0.03
EGS-30461 214.83098 52.88645 5.52  9.53 0.11  -8.57 0.21 0.42 0.11 0.18 0.10 0.87 0.14 -44.1 10.0 f115w 0.42 0.36  1.5 0.9 f356w 0.47 0.36 1.3 0.9 0.88 1.01 1.2  1.1  0.5 0.2 1.30 1 0 0.13  0.04 0.14 0.05 0.15 0.05 0.25 0.08 0.27 0.09 0.32 0.11 0.29 0.10
EGS-30966 214.81235 52.86864 4.92  8.43 0.18  -8.00 0.12 0.10 0.11 0.02 0.02 0.50 0.15 -12.4 10.1 f115w 1.52 0.16  1.8 1.1 f277w 1.47 0.09 1.5 1.1 1.04 0.13 1.2  1.2  0.2 0.1 0.92 0 0 0.10  0.01 0.14 0.02 0.15 0.02 0.16 0.02 0.13 0.01 0.12 0.01 0.09 0.01
EGS-31001 214.76423 52.83337 4.11  9.18 0.08  -8.57 0.19 0.47 0.18 0.11 0.08 0.37 0.15  62.0 10.1 f115w 1.21 0.05  1.1 1.8 f277w 1.10 0.04 1.0 1.8 1.11 0.06 1.1  2.7 -0.0 0.2 0.91 0 0 0.11  0.02 0.11 0.02 0.19 0.03 0.24 0.03 0.20 0.03 0.20 0.03 0.20 0.03
EGS-31022 214.76011 52.83114 6.47  8.61 0.14  -8.12 0.18 0.18 0.10 0.05 0.04 0.28 0.10 -45.6 11.1 f150w 1.62 0.24  0.9 3.0 f356w 1.23 0.23 1.0 3.0 1.32 0.32 0.9  3.9 -0.6 0.1 0.98 0 0 0.06  0.03 0.07 0.04 0.07 0.04 0.07 0.04 0.06 0.03 0.06 0.03 0.06 0.03
EGS-31145 214.82684 52.87839 4.29  9.50 0.10  -8.35 0.19 0.34 0.16 0.30 0.08 0.53 0.15 -82.8  7.8 f115w 0.98 0.08  1.0 0.8 f277w 0.93 0.07 1.0 0.8 1.06 0.12 1.0  1.1 -0.1 0.1 1.14 0 1 0.23  0.04 0.24 0.05 0.36 0.07 0.48 0.09 0.48 0.09 0.45 0.08 0.47 0.09
EGS-31283 214.80621 52.86561 4.83  9.68 0.09  -8.56 0.19 0.45 0.13 0.17 0.10 0.34 0.06 -16.6 10.7 f115w 0.43 0.03  0.1 0.4 f277w 0.54 0.03 1.1 0.4 0.80 0.06 0.1  0.4 -0.8 0.1 1.21 0 0 0.25  0.01 0.27 0.01 0.31 0.01 0.52 0.02 0.53 0.02 0.49 0.02 0.50 0.02
EGS-31292 214.82324 52.87554 4.26  9.57 0.08  -8.68 0.21 0.50 0.16 0.32 0.14 0.51 0.09  19.2  9.0 f115w 0.42 0.95  2.1 0.6 f277w 0.44 0.95 1.6 0.6 0.96 3.01 1.3  0.6  0.4 0.2 1.00 0 0 0.11  0.03 0.14 0.04 0.25 0.07 0.32 0.09 0.33 0.10 0.35 0.10 0.37 0.11
EGS-38506 214.84506 52.85889 4.71  8.77 0.12  -8.48 0.18 0.41 0.16 0.07 0.07 0.51 0.15 -79.4  9.5 f115w 1.21 0.09  0.7 0.8 f277w 1.23 0.07 0.4 0.8  nan  nan nan  nan  nan nan 1.01 2 0 0.06  0.01 0.06 0.01 0.06 0.01 0.10 0.02 0.08 0.01 0.12 0.02 0.06 0.01
EGS-38535 214.79288 52.82226 4.22  7.84 0.09  -7.97 0.07 0.08 0.11 0.05 0.04 0.70 0.18   3.2 10.4 f115w 0.15 0.11  1.3 3.9 f277w 0.25 0.08 0.9 2.0  nan  nan nan  nan  nan nan 0.96 1 0 0.04  0.01 0.03 0.01 0.04 0.01 0.09 0.02 0.06 0.01 0.02 0.00 0.03 0.01
EGS-38547 214.84745 52.86137 5.43  8.79 0.11  -8.26 0.21 0.25 0.13 0.05 0.04 0.74 0.15 -25.7 10.2 f115w 0.31 0.36  1.0 0.9 f356w 0.29 0.36 1.3 1.0  nan  nan nan  nan  nan nan 0.96 0 0 0.08  0.03 0.07 0.02 0.07 0.02 0.09 0.03 0.10 0.03 0.11 0.04 0.09 0.03
EGS-38615 214.81169 52.83725 5.01  8.93 0.13  -8.44 0.19 0.39 0.13 0.10 0.07 0.51 0.14 -87.7 10.7 f115w 0.47 0.04  0.1 1.4 f277w 0.55 0.04 0.6 1.4 0.85 0.09 0.2  2.4 -0.5 0.1 1.03 0 0 0.07  0.01 0.07 0.01 0.07 0.01 0.12 0.01 0.10 0.01 0.14 0.01 0.11 0.01
EGS-38742 214.77541 52.81348 4.38  8.03 0.13  -7.98 0.09 0.10 0.12 0.04 0.04 0.33 0.10  29.0 11.9 f115w 0.22 0.94  4.8 1.1 f277w 0.29 0.94 3.0 0.9  nan  nan nan  nan  nan nan 0.89 0 0 0.06  0.03 0.06 0.03 0.06 0.03 0.09 0.05 0.06 0.03 0.04 0.02 0.04 0.02
EGS-38756 214.82577 52.84964 4.30  8.87 0.08  -8.81 0.19 0.62 0.10 0.09 0.08 0.25 0.10 -66.6 11.7 f115w 0.61 0.95  0.1 0.7 f277w 0.61 0.95 0.9 1.2 1.00 2.21 0.2  0.8 -1.5 1.2 0.91 0 0 0.04  0.02 0.03 0.02 0.03 0.02 0.08 0.04 0.06 0.03 0.10 0.05 0.07 0.03
EGS-38843 214.80668 52.83783 4.20  8.77 0.15  -8.00 0.20 0.16 0.24 0.75 0.12 0.48 0.17 -44.6  9.4 f115w 0.32 0.08  0.2 0.8 f277w 0.17 0.08 2.2 1.5  nan  nan nan  nan  nan nan 1.24 0 0 0.05  0.01 0.05 0.01 0.05 0.01 0.06 0.01 0.15 0.03 0.14 0.03 0.27 0.05
EGS-38894 214.83067 52.85579 4.82  8.42 0.14  -8.01 0.12 0.12 0.13 0.16 0.07 0.65 0.13  57.1 10.2 f115w 0.10 0.02  5.6 1.3 f277w 0.23 0.02 3.8 1.2  nan  nan nan  nan  nan nan 1.02 0 0 0.07  0.01 0.07 0.01 0.08 0.01 0.22 0.01 0.12 0.01 0.06 0.01 0.05 0.00
EGS-38935 214.82208 52.85047 4.32  7.87 0.10  -7.95 0.06 0.06 0.10 0.03 0.03 0.75 0.09 -12.3  8.1 f115w 0.79 0.09  0.8 0.4 f277w 0.79 0.08 0.5 0.4 1.00 0.15 1.6  1.6  0.5 0.1 0.94 0 0 0.05  0.01 0.06 0.01 0.06 0.01 0.05 0.01 0.04 0.01 0.02 0.00 0.03 0.01
EGS-39050 214.79680 52.83455 4.52  8.79 0.08  -8.63 0.18 0.51 0.12 0.07 0.06 0.22 0.08 -76.8  9.7 f115w 0.41 0.09  2.2 0.6 f277w 0.66 0.08 1.7 0.2 0.62 0.15 1.3  0.4  1.1 0.1 0.97 0 0 0.04  0.00 0.04 0.00 0.04 0.00 0.07 0.01 0.06 0.01 0.08 0.01 0.06 0.01
EGS-39097 214.76975 52.81612 4.34  8.15 0.13  -8.01 0.10 0.11 0.11 0.09 0.04 0.43 0.16 -72.7  8.2 f115w 1.59 0.12  0.4 0.8 f277w 1.72 0.10 0.4 0.8 0.93 0.09 1.0  2.7  0.2 0.1 0.88 0 0 0.08  0.01 0.08 0.02 0.09 0.02 0.09 0.02 0.07 0.01 0.05 0.01 0.04 0.01
EGS-39316 214.82523 52.85902 5.44  8.85 0.15  -8.29 0.20 0.28 0.12 0.02 0.03 0.88 0.15 -33.1 11.3 f115w 0.33 0.36  1.6 0.9 f356w 0.43 0.36 1.4 1.0  nan  nan nan  nan  nan nan 0.91 0 0 0.08  0.03 0.08 0.03 0.08 0.03 0.11 0.04 0.10 0.03 0.12 0.04 0.11 0.04
EGS-39334 214.79440 52.83740 5.09  9.61 0.08  -7.98 0.10 0.09 0.13 1.44 0.14 0.44 0.16  74.9  8.8 f115w 0.28 0.07  3.8 1.2 f277w 0.23 0.07 2.6 1.1  nan  nan nan  nan  nan nan 1.01 0 0 0.04  0.01 0.05 0.01 0.06 0.01 0.14 0.03 0.22 0.04 0.47 0.09 0.32 0.06
EGS-39440 214.79652 52.84066 5.34  8.48 0.15  -8.06 0.15 0.16 0.12 0.01 0.02 0.48 0.07 -45.7  7.5 f115w 0.02 0.07  1.9 1.4 f356w 0.95 0.07 0.6 0.5  nan  nan nan  nan  nan nan 1.04 2 0 0.06  0.05 0.07 0.00 0.07 0.00 0.05 0.00 0.05 0.00 0.06 0.01 0.06 0.01
EGS-39665 214.82288 52.86309 4.48  8.66 0.17  -8.06 0.16 0.16 0.15 0.30 0.07 0.35 0.15  26.3  7.7 f115w 0.49 0.09  3.3 0.7 f277w 0.36 0.08 5.8 0.8  nan  nan nan  nan  nan nan 0.92 0 0 0.08  0.02 0.09 0.02 0.11 0.02 0.23 0.04 0.17 0.03 0.09 0.02 0.11 0.02
EGS-39804 214.81274 52.85816 4.39  9.00 0.13  -8.48 0.23 0.45 0.17 0.28 0.14 0.43 0.09 -60.0 10.0 f115w 1.05 0.94  0.1 0.6 f277w 1.11 0.94 0.3 0.6  nan  nan nan  nan  nan nan 1.21 2 0 0.06  0.02 0.06 0.02 0.08 0.02 0.20 0.06 0.15 0.04 0.10 0.03 0.10 0.03
EGS-39891 214.78242 52.83801 4.64  8.55 0.15  -8.15 0.19 0.23 0.17 0.16 0.08 0.41 0.15  28.3  8.5 f115w 0.74 0.10  0.9 0.9 f277w 0.86 0.08 0.8 0.9 0.86 0.14 1.1  1.6  0.5 0.1 0.99 0 0 0.06  0.01 0.07 0.01 0.07 0.01 0.13 0.02 0.09 0.02 0.07 0.01 0.07 0.01
EGS-39904 214.81824 52.86366 6.31  8.14 0.07  -7.94 0.04 0.04 0.05 0.01 0.01 0.20 0.12 -51.0 11.7 f150w 0.03 0.78  8.2 1.7 f356w 0.32 0.78 2.4 0.8  nan  nan nan  nan  nan nan 1.10 0 0 0.09  0.06 0.09 0.04 0.08 0.04 0.05 0.02 0.05 0.03 0.04 0.02 0.03 0.02
EGS-40005 214.80697 52.85771 4.68  8.13 0.09  -7.95 0.05 0.06 0.08 0.02 0.02 0.41 0.08  67.3  9.6 f115w 0.71 0.08  2.1 0.2 f277w 0.57 0.08 1.4 0.2 1.25 0.22 1.5  0.2  0.3 0.0 0.92 0 0 0.09  0.01 0.08 0.01 0.08 0.01 0.12 0.01 0.08 0.01 0.05 0.01 0.04 0.00
EGS-40107 214.81449 52.86495 4.07  8.93 0.13  -8.44 0.21 0.46 0.20 0.16 0.10 0.27 0.09  -9.4  8.9 f115w 1.29 0.97  2.1 0.6 f277w 1.37 0.97 1.3 0.6 0.94 0.97 1.5  0.8  0.7 0.2 0.91 0 0 0.09  0.03 0.09 0.03 0.13 0.04 0.16 0.05 0.15 0.04 0.12 0.04 0.13 0.04
EGS-40427 214.76150 52.83223 4.54  8.05 0.16  -7.99 0.10 0.10 0.13 0.05 0.05 0.40 0.15  85.6  8.9 f115w 0.58 0.04  0.8 1.8 f277w 0.54 0.04 0.5 1.8 1.07 0.11 1.7  7.7  0.4 0.2 0.88 0 0 0.05  0.01 0.05 0.01 0.05 0.01 0.10 0.01 0.07 0.01 0.03 0.00 0.04 0.01
EGS-40490 214.80998 52.86791 5.04  8.60 0.05  -8.01 0.01 0.09 0.02 0.01 0.02 0.84 0.13 -24.3 23.1 f115w 0.39 0.04  0.7 1.6 f277w 0.35 0.04 0.6 1.6  nan  nan nan  nan  nan nan 0.88 0 0 0.04  0.00 0.05 0.01 0.05 0.01 0.05 0.01 0.04 0.01 0.04 0.00 0.03 0.00
EGS-40619 214.82135 52.87829 5.48  8.60 0.13  -8.25 0.21 0.26 0.13 0.05 0.04 0.57 0.16  70.6 13.6 f115w 0.50 0.26  1.0 0.9 f356w 0.55 0.26 0.7 0.9 0.90 0.64 1.4  2.3  0.7 0.2 0.87 0 0 0.04  0.01 0.05 0.01 0.06 0.01 0.07 0.01 0.08 0.01 0.08 0.01 0.06 0.01
EGS-40756 214.74153 52.83600 4.20  8.87 0.12  -8.41 0.21 0.40 0.18 0.14 0.09 0.32 0.09 -15.0 11.0 f115w 1.16 0.96  0.2 0.6 f277w 1.07 0.96 0.8 0.6 1.08 1.32 0.3  0.8 -1.1 0.5 0.86 0 0 0.08  0.02 0.08 0.02 0.12 0.03 0.16 0.05 0.13 0.04 0.10 0.03 0.14 0.04
EGS-40843 214.77192 52.85232 4.07  9.21 0.10  -8.56 0.20 0.52 0.17 0.13 0.10 0.43 0.13 -88.4  9.1 f115w 2.04 0.10  1.7 0.3 f277w 2.02 0.05 1.5 0.2 1.01 0.06 1.2  0.2  0.2 0.0 1.02 0 0 0.12  0.01 0.12 0.01 0.20 0.01 0.24 0.01 0.22 0.01 0.21 0.01 0.23 0.02
EGS-40887 214.81890 52.88715 5.67  8.38 0.18  -8.14 0.16 0.20 0.12 0.04 0.04 0.69 0.14  52.9 12.5 f150w 0.43 0.25  1.1 0.6 f356w 0.46 0.25 0.8 0.6 0.93 0.72 1.4  1.2  0.6 0.2 0.94 0 0 0.05  0.02 0.05 0.02 0.04 0.02 0.04 0.02 0.06 0.03 0.04 0.02 0.05 0.02
EGS-40938 214.79785 52.86749 4.87  8.39 0.15  -8.14 0.17 0.23 0.16 0.06 0.05 0.55 0.14 -58.2 12.6 f115w 0.38 0.27  4.4 1.1 f277w 0.53 0.27 2.4 0.7  nan  nan nan  nan  nan nan 1.04 0 0 0.07  0.03 0.06 0.03 0.05 0.02 0.05 0.02 0.09 0.04 0.04 0.02 0.06 0.03
EGS-41153 214.76639 52.84550 4.15  7.83 0.07  -7.95 0.05 0.05 0.08 0.01 0.01 0.34 0.16  81.7  8.9 f115w 0.87 0.07  1.1 1.8 f277w 0.63 0.06 0.8 1.9  nan  nan nan  nan  nan nan 0.93 0 0 0.06  0.01 0.06 0.01 0.05 0.01 0.06 0.01 0.03 0.01 0.02 0.00 0.02 0.01
EGS-41199 214.81940 52.87927 4.10  8.36 0.15  -8.24 0.20 0.36 0.20 0.08 0.07 0.89 0.08 -53.8 25.1 f115w 0.41 0.08  1.1 0.2 f277w 0.43 0.08 0.8 0.2  nan  nan nan  nan  nan nan 0.94 0 0 0.04  0.01 0.04 0.01 0.05 0.01 0.08 0.01 0.06 0.01 0.04 0.01 0.04 0.01
EGS-41211 214.80270 52.86633 4.15  8.36 0.17  -8.13 0.18 0.23 0.19 0.15 0.08 0.95 0.02  74.9 34.9 f115w 0.40 0.02  1.2 0.2 f277w 0.45 0.01 1.0 0.2  nan  nan nan  nan  nan nan 0.94 0 0 0.05  0.00 0.06 0.00 0.07 0.00 0.09 0.00 0.08 0.00 0.05 0.00 0.06 0.00
EGS-41217 214.75079 52.82840 4.08  7.85 0.09  -7.95 0.06 0.06 0.09 0.02 0.03 0.21 0.18  59.6 11.4 f115w 0.02 0.97  1.7 2.3 f277w 0.25 0.97 1.4 1.2  nan  nan nan  nan  nan nan 1.10 0 0 0.11  0.49 0.11 0.05 0.09 0.04 0.06 0.03 0.04 0.02 0.03 0.01 0.03 0.02
EGS-41401 214.80443 52.86716 4.75  9.00 0.13  -8.22 0.20 0.27 0.16 0.22 0.07 0.19 0.10  -9.8  9.2 f115w 2.98 0.92  0.9 0.8 f277w 2.60 0.91 0.7 0.8  nan  nan nan  nan  nan nan 0.96 2 0 0.14  0.04 0.13 0.04 0.14 0.04 0.21 0.06 0.19 0.06 0.17 0.05 0.15 0.05
EGS-10990 214.89828 52.83951 4.44  9.11 0.12  -8.39 0.22 0.38 0.16 0.23 0.09 0.29 0.09  41.5  8.9 f115w 1.10 0.93  1.4 0.6 f277w 0.93 0.93 1.1 0.6 1.18 1.55 1.3  0.9  0.1 0.2 1.00 0 0 0.11  0.03 0.12 0.04 0.16 0.05 0.23 0.07 0.22 0.06 0.18 0.05 0.18 0.05
EGS-11067 214.86404 52.81538 4.73  9.62 0.10  -8.49 0.17 0.43 0.12 0.14 0.08 0.50 0.15 -71.4  7.8 f115w 1.48 0.07  0.8 1.0 f277w 1.49 0.07 1.1 1.0 1.00 0.07 0.7  1.1 -0.5 0.1 1.26 0 0 0.29  0.05 0.31 0.06 0.41 0.08 0.61 0.11 0.56 0.10 0.48 0.09 0.51 0.09
EGS-11289 214.90856 52.84832 4.38  8.31 0.09  -7.96 0.08 0.07 0.11 0.09 0.03 0.60 0.15  87.8  8.3 f115w 1.36 0.09  0.8 0.8 f277w 1.39 0.08 0.9 0.8 0.98 0.08 0.9  1.2 -0.1 0.1 0.85 0 0 0.11  0.02 0.14 0.03 0.16 0.03 0.15 0.03 0.12 0.02 0.08 0.02 0.08 0.02
EGS-11521 214.90795 52.84878 4.05  8.79 0.10  -7.98 0.07 0.08 0.09 0.28 0.04 0.21 0.08 -38.1  8.5 f115w 1.80 0.05  0.9 1.9 f277w 1.74 0.03 0.8 1.9 1.03 0.03 1.1  3.7  0.1 0.2 0.90 0 0 0.27  0.03 0.29 0.03 0.33 0.04 0.35 0.04 0.28 0.03 0.22 0.03 0.20 0.02
EGS-11682 214.85322 52.81082 4.50  8.27 0.12  -8.01 0.11 0.12 0.13 0.12 0.05 0.67 0.04  20.0  6.3 f115w 0.60 0.02  1.1 0.2 f277w 0.55 0.02 1.0 0.2 1.08 0.05 1.1  0.3  0.0 0.0 0.95 0 0 0.07  0.00 0.09 0.00 0.09 0.00 0.10 0.00 0.08 0.00 0.07 0.00 0.05 0.00
EGS-11800 214.85078 52.80963 4.24  8.12 0.11  -7.96 0.07 0.07 0.09 0.05 0.05 0.71 0.11   7.8  8.1 f115w 1.10 0.07  1.1 0.7 f277w 1.05 0.06 0.7 0.7 1.04 0.09 1.6  1.8  0.5 0.1 0.85 0 0 0.06  0.01 0.09 0.01 0.10 0.01 0.10 0.01 0.07 0.01 0.05 0.00 0.04 0.00
EGS-11976 214.83317 52.79798 5.75 10.00 0.08  -8.70 0.26 0.42 0.09 0.30 0.16 0.30 0.15 -83.9 13.4 f150w 2.66 1.00  5.4 1.9 f356w 1.94 0.96 4.3 1.9 1.37 0.85 1.2  0.7 -0.0 0.1 1.12 0 0 0.17  0.10 0.20 0.11 0.26 0.15 0.45 0.26 0.54 0.31 0.58 0.33 0.56 0.32
EGS-12198 214.83266 52.79874 4.96  8.52 0.16  -8.09 0.14 0.17 0.12 0.01 0.02 0.57 0.14  18.6 11.8 f115w 0.61 0.07  2.1 0.8 f277w 0.64 0.06 1.1 0.7 0.95 0.14 1.9  1.4  1.0 0.1 0.82 0 0 0.08  0.01 0.07 0.01 0.07 0.01 0.09 0.01 0.08 0.01 0.08 0.01 0.07 0.01
EGS-12608 214.85060 52.81383 4.40  8.75 0.10  -7.97 0.07 0.06 0.08 0.25 0.03 0.34 0.15  34.5  7.8 f115w 0.74 0.07  1.1 0.8 f277w 0.68 0.07 1.5 0.8 1.08 0.16 0.8  0.7 -0.5 0.1 0.99 0 0 0.21  0.04 0.23 0.04 0.26 0.05 0.31 0.06 0.24 0.05 0.19 0.04 0.18 0.03
EGS-12640 214.82885 52.79868 4.23  8.65 0.15  -8.05 0.14 0.15 0.15 0.19 0.06 0.28 0.09   7.1  8.9 f115w 0.96 0.96  3.6 0.6 f277w 1.01 0.95 2.2 0.6 0.95 1.30 1.7  0.6  0.7 0.1 1.09 0 0 0.13  0.04 0.13 0.04 0.14 0.04 0.24 0.07 0.16 0.05 0.12 0.03 0.12 0.03
EGS-12699 214.90691 52.85450 4.38  8.45 0.11  -7.98 0.08 0.09 0.10 0.13 0.04 0.73 0.07  18.3  5.3 f115w 0.49 0.08  1.3 0.1 f277w 0.51 0.08 1.1 0.1 0.95 0.21 1.2  0.2  0.4 0.0 0.96 0 0 0.12  0.02 0.14 0.03 0.16 0.03 0.18 0.03 0.13 0.02 0.10 0.02 0.10 0.02
EGS-13297 214.85518 52.82077 5.87  8.84 0.14  -8.20 0.16 0.23 0.11 0.04 0.04 0.88 0.10  74.8 12.1 f150w 0.75 0.04  0.6 1.2 f356w 0.79 0.04 0.3 1.2 0.95 0.07 2.1  9.4  0.8 0.1 0.97 0 0 0.12  0.05 0.12 0.05 0.10 0.04 0.13 0.06 0.20 0.08 0.10 0.04 0.13 0.06
EGS-13512 214.85152 52.81945 4.42  9.45 0.11  -8.66 0.30 0.50 0.16 0.34 0.18 0.26 0.08  -4.0  7.5 f115w 1.34 0.94  1.2 0.4 f277w 1.25 0.94 1.5 0.4 1.07 1.09 0.8  0.4 -0.5 0.2 0.97 0 0 0.08  0.01 0.11 0.01 0.16 0.01 0.33 0.02 0.28 0.02 0.23 0.02 0.25 0.02
EGS-13854 214.86951 52.83411 4.09  9.51 0.12  -8.37 0.25 0.31 0.18 0.70 0.12 0.32 0.14  -4.2 10.1 f115w 0.91 0.04  1.1 1.8 f277w 0.84 0.04 1.2 1.8 1.08 0.07 1.0  2.2 -0.2 0.2 1.18 0 0 0.10  0.01 0.13 0.02 0.23 0.03 0.36 0.05 0.42 0.06 0.34 0.05 0.38 0.06
EGS-14248 214.83091 52.80854 5.27  9.08 0.13  -7.99 0.06 0.08 0.06 0.01 0.01 0.41 0.09 -18.5  9.0 f115w 0.00 0.86  5.9 1.5 f277w 0.31 0.86 7.0 1.0  nan  nan nan  nan  nan nan 2.02 0 0 0.40  0.12 0.46 0.13 0.44 0.13 0.28 0.08 0.27 0.08 0.25 0.07 0.23 0.07
EGS-14274 214.81749 52.79925 5.07  9.13 0.10  -8.50 0.21 0.37 0.14 0.04 0.04 0.31 0.09  78.1 10.9 f115w 0.85 0.13  4.5 2.5 f277w 0.88 0.08 3.5 2.5 0.96 0.18 1.3  1.2  0.3 0.1 1.05 0 0 0.09  0.02 0.09 0.01 0.10 0.01 0.18 0.02 0.15 0.02 0.15 0.02 0.16 0.02
EGS-14702 214.87726 52.84362 4.23  9.85 0.10  -8.15 0.18 0.21 0.15 0.59 0.08 0.27 0.08 -32.5  8.5 f115w 1.88 0.04  1.1 1.9 f277w 1.79 0.03 0.9 1.9 1.05 0.03 1.3  3.4  0.2 0.1 1.43 0 0 0.37  0.04 0.50 0.06 0.84 0.10 1.12 0.13 1.22 0.14 1.01 0.12 1.12 0.13
EGS-14748 214.82752 52.80892 4.37  8.41 0.06  -7.95 0.05 0.05 0.07 0.10 0.03 0.74 0.13  28.5  9.7 f115w 0.10 0.02  9.3 0.9 f277w 0.17 0.02 4.9 0.5  nan  nan nan  nan  nan nan 0.95 0 0 0.18  0.01 0.16 0.01 0.17 0.01 0.30 0.02 0.17 0.01 0.09 0.01 0.09 0.01
EGS-14832 214.88886 52.85314 5.08  9.28 0.13  -8.08 0.17 0.16 0.11 0.03 0.03 0.63 0.13 -39.8 12.9 f115w 1.68 0.06  1.1 0.6 f277w 1.52 0.05 0.9 0.6 1.10 0.05 1.1  1.0  0.0 0.1 0.92 0 0 0.17  0.02 0.16 0.02 0.17 0.02 0.26 0.03 0.23 0.02 0.22 0.02 0.20 0.02
EGS-16311 214.88866 52.86061 4.47  8.44 0.12  -8.00 0.11 0.11 0.13 0.15 0.05 0.15 0.09 -74.6 11.0 f115w 0.80 0.93  4.7 0.7 f277w 0.88 0.93 2.8 0.6 0.91 1.43 1.7  0.5  0.7 0.1 1.08 0 1 0.10  0.03 0.11 0.03 0.12 0.03 0.24 0.07 0.15 0.04 0.09 0.03 0.08 0.02
EGS-16488 214.86788 52.84627 5.56  9.20 0.08  -7.95 0.06 0.06 0.06 0.01 0.01 0.35 0.16  74.2 10.5 f115w 0.02 0.07  8.8 1.7 f356w 0.25 0.07 2.3 1.6  nan  nan nan  nan  nan nan 4.83 0 0 1.52  0.72 1.18 0.22 1.06 0.19 0.66 0.12 0.61 0.11 0.56 0.10 0.44 0.09
EGS-16728 214.87853 52.85559 4.24  8.91 0.16  -8.29 0.22 0.35 0.19 0.21 0.10 0.16 0.09  -4.5 10.6 f115w 2.54 1.00  2.4 0.8 f277w 2.44 0.96 1.3 0.6 1.04 0.58 1.9  1.1  0.8 0.1 1.02 0 0 0.09  0.03 0.10 0.03 0.15 0.04 0.24 0.07 0.19 0.05 0.15 0.04 0.13 0.04
EGS-17290 214.80999 52.80975 5.31 11.31 0.05  -9.17 0.30 0.55 0.08 1.77 0.17 0.47 0.14  85.2 14.0 f115w 2.46 0.05  0.3 0.7 f277w 1.90 0.04 0.5 0.7 1.29 0.04 0.5  1.6 -0.8 0.1 1.26 0 0 0.05  0.01 0.17 0.02 0.46 0.05 1.40 0.14 2.16 0.22 3.24 0.33 3.87 0.40
EGS-17656 214.80123 52.80553 4.19  9.29 0.09  -8.68 0.19 0.54 0.15 0.11 0.09 0.52 0.15  64.0 10.1 f115w 1.52 0.08  1.5 1.8 f277w 1.50 0.05 1.3 1.8 1.02 0.07 1.1  2.0  0.1 0.1 0.96 0 0 0.11  0.02 0.12 0.02 0.21 0.03 0.25 0.04 0.23 0.03 0.21 0.03 0.23 0.03
EGS-18356 214.80627 52.81271 6.61  8.80 0.12  -8.14 0.17 0.19 0.10 0.03 0.03 0.34 0.16  52.7  8.8 f150w 0.24 0.07  7.3 1.7 f356w 0.24 0.06 2.7 1.5  nan  nan nan  nan  nan nan 0.99 0 0 0.10  0.02 0.11 0.02 0.09 0.02 0.11 0.02 0.20 0.04 0.21 0.04 0.08 0.02
EGS-18384 214.86441 52.85369 6.08  9.54 0.17  -8.26 0.23 0.26 0.13 0.29 0.10 0.42 0.15 -39.7 13.4 f150w 1.05 0.92  0.3 1.9 f356w 1.06 0.92 0.9 1.9 0.99 1.22 0.4  2.3 -1.0 0.2 1.43 1 0 0.20  0.12 0.22 0.13 0.25 0.14 0.33 0.19 0.52 0.30 0.31 0.18 0.45 0.26
EGS-18581 214.86636 52.85631 4.11  9.70 0.08  -8.21 0.19 0.22 0.15 0.30 0.10 0.39 0.15  53.3  8.3 f115w 1.38 0.04  1.0 1.8 f277w 1.28 0.04 0.9 1.8 1.08 0.05 1.2  3.2  0.1 0.2 1.52 0 0 0.32  0.05 0.38 0.06 0.53 0.08 0.71 0.10 0.67 0.10 0.72 0.10 0.76 0.11
EGS-18709 214.85886 52.85149 4.47  9.71 0.09  -8.58 0.19 0.49 0.14 0.18 0.10 0.29 0.08 -31.3  8.5 f115w 2.30 0.93  0.4 0.6 f277w 2.20 0.93 0.3 0.6 1.05 0.61 1.3  3.3  0.1 0.2 1.29 0 0 0.26  0.02 0.28 0.02 0.41 0.03 0.55 0.04 0.58 0.04 0.53 0.04 0.58 0.04
EGS-19098 214.81494 52.82228 4.54  9.38 0.11  -8.60 0.18 0.51 0.12 0.09 0.08 0.50 0.15  63.2  8.0 f115w 2.18 0.41  2.4 1.0 f277w 1.93 0.18 2.1 1.0  nan  nan nan  nan  nan nan 1.58 2 0 0.14  0.03 0.16 0.03 0.23 0.05 0.41 0.08 0.32 0.06 0.24 0.05 0.24 0.05
EGS-19470 214.83064 52.83531 6.30  9.19 0.13  -7.97 0.07 0.07 0.07 0.01 0.01 0.26 0.16  39.4 10.5 f150w 0.00 0.06  8.3 1.7 f356w 0.14 0.07 2.8 1.8  nan  nan nan  nan  nan nan 2.57 0 0 0.65  0.14 0.54 0.10 0.53 0.10 0.39 0.07 0.40 0.07 0.39 0.07 0.31 0.07
EGS-19473 214.80487 52.81714 4.54  8.92 0.10  -8.42 0.21 0.38 0.16 0.05 0.05 0.54 0.03  60.5  4.1 f115w 0.26 0.01  1.4 0.3 f277w 0.38 0.01 2.0 0.2  nan  nan nan  nan  nan nan 1.00 0 0 0.10  0.00 0.09 0.00 0.09 0.00 0.17 0.00 0.12 0.00 0.16 0.01 0.11 0.00
EGS-20001 214.81707 52.82870 4.57  8.75 0.13  -8.40 0.19 0.41 0.15 0.07 0.06 0.07 0.10  19.8 12.5 f115w 0.35 0.92  0.3 0.8 f277w 0.36 0.92 2.9 0.9  nan  nan nan  nan  nan nan 1.06 0 0 0.07  0.03 0.07 0.03 0.07 0.03 0.12 0.06 0.09 0.04 0.07 0.04 0.07 0.03
EGS-20126 214.85112 52.85334 4.41  9.80 0.10  -8.52 0.22 0.48 0.15 0.53 0.16 0.62 0.14 -76.2  7.6 f115w 1.74 0.08  0.2 0.4 f277w 1.67 0.07 0.4 0.4  nan  nan nan  nan  nan nan 1.62 2 0 0.16  0.03 0.20 0.04 0.32 0.06 0.50 0.09 0.66 0.12 0.51 0.09 0.58 0.11
EGS-20341 214.85983 52.86066 6.36 11.18 0.10 -11.52 1.36 0.55 0.00 0.15 0.39 0.78 0.14   6.7 14.9 f150w 2.39 0.19  0.9 0.5 f356w 1.79 0.19 1.1 0.5 1.33 0.18 0.9  0.6 -0.7 0.1 1.10 0 0 0.09  0.04 0.29 0.13 0.65 0.29 1.68 0.75 2.55 1.14 3.61 1.61 4.14 1.84
EGS-20366 214.82493 52.83605 5.42  9.09 0.12  -8.32 0.22 0.26 0.12 0.03 0.04 0.47 0.08  69.0 11.2 f115w 1.22 0.06  1.7 2.1 f356w 1.19 0.05 1.0 2.1 1.02 0.06 1.7  4.1  0.7 0.2 0.95 0 1 0.12  0.03 0.12 0.03 0.10 0.03 0.18 0.05 0.15 0.04 0.18 0.05 0.15 0.04
EGS-20616 214.85909 52.86151 6.03  9.06 0.13  -8.42 0.23 0.33 0.10 0.14 0.10 0.32 0.16  67.9 13.2 f150w 0.93 0.18  0.7 2.3 f356w 0.96 0.17 0.4 2.3 0.97 0.25 1.9 13.7  0.6 0.2 0.92 0 0 0.07  0.05 0.08 0.05 0.07 0.05 0.09 0.06 0.14 0.10 0.09 0.06 0.11 0.08
EGS-35055 214.84532 52.79940 4.41  7.94 0.12  -7.98 0.08 0.10 0.12 0.02 0.02 0.84 0.09  37.6 10.1 f115w 0.30 0.08  1.1 0.2 f277w 0.32 0.08 0.8 0.4  nan  nan nan  nan  nan nan 0.92 0 0 0.05  0.01 0.06 0.01 0.06 0.01 0.07 0.01 0.05 0.01 0.04 0.01 0.03 0.01
EGS-35114 214.91021 52.84683 4.55  8.26 0.10  -8.09 0.11 0.19 0.14 0.02 0.03 0.70 0.15  53.2 12.8 f115w 0.76 0.07  1.5 1.3 f277w 0.70 0.05 0.8 1.2 1.09 0.13 1.8  3.2  0.8 0.1 0.92 0 0 0.07  0.01 0.06 0.01 0.05 0.01 0.07 0.01 0.05 0.01 0.04 0.00 0.04 0.01
EGS-35343 214.88461 52.83266 4.08  7.95 0.11  -7.95 0.05 0.06 0.09 0.04 0.04 0.40 0.15  30.4  9.0 f115w 0.77 0.06  1.1 1.8 f277w 0.77 0.05 0.6 1.8 0.99 0.11 1.7  5.9  0.7 0.1 0.87 0 0 0.07  0.01 0.07 0.01 0.08 0.01 0.07 0.01 0.05 0.01 0.04 0.01 0.04 0.01
EGS-35490 214.91408 52.85614 4.37  8.23 0.17  -8.10 0.14 0.21 0.16 0.03 0.03 0.38 0.09  76.0 12.1 f115w 1.12 0.94  0.5 1.7 f277w 1.27 0.94 0.8 1.7 0.88 0.99 0.6  2.5 -0.3 0.2 0.98 0 0 0.05  0.03 0.06 0.04 0.07 0.04 0.07 0.04 0.05 0.03 0.04 0.02 0.05 0.03
EGS-35513 214.88093 52.83295 5.74  8.96 0.14  -8.35 0.21 0.31 0.12 0.12 0.07 0.45 0.09  16.5 11.7 f150w 0.67 0.82  0.9 0.6 f356w 0.68 0.82 0.3 0.6  nan  nan nan  nan  nan nan 1.28 2 0 0.08  0.04 0.08 0.04 0.08 0.04 0.11 0.05 0.18 0.09 0.09 0.04 0.11 0.06
EGS-35545 214.89811 52.84576 4.69  8.40 0.13  -7.96 0.08 0.08 0.10 0.11 0.07 0.83 0.17  13.1 23.7 f115w 0.04 0.07  6.5 2.8 f277w 0.07 0.07 5.4 3.2  nan  nan nan  nan  nan nan 0.93 0 0 0.10  0.02 0.10 0.02 0.10 0.02 0.23 0.04 0.13 0.03 0.07 0.01 0.06 0.01
EGS-35552 214.86007 52.81893 4.54  9.01 0.11  -8.51 0.19 0.44 0.16 0.15 0.09 0.54 0.15  81.6  7.7 f115w 0.78 0.07  1.1 0.5 f277w 0.73 0.07 0.9 0.5 1.08 0.15 1.2  0.8  0.1 0.1 0.91 0 0 0.07  0.01 0.08 0.01 0.11 0.02 0.16 0.03 0.14 0.02 0.12 0.02 0.12 0.02
EGS-35695 214.85472 52.81741 6.53  8.30 0.06  -7.94 0.03 0.03 0.04 0.01 0.01 0.82 0.14 -46.8 15.2 f150w 0.81 0.20  1.2 0.5 f356w 0.65 0.19 0.9 0.5 1.25 0.48 1.3  0.8 -0.0 0.1 0.93 0 0 0.09  0.04 0.10 0.04 0.11 0.05 0.12 0.06 0.08 0.04 0.05 0.02 0.05 0.02
EGS-35718 214.82530 52.79691 5.51  8.78 0.10  -8.26 0.21 0.25 0.13 0.03 0.03 0.53 0.14  64.6 11.8 f115w 0.70 0.11  2.6 1.0 f356w 0.64 0.06 2.1 0.8 1.09 0.19 1.3  0.7  0.2 0.1 0.97 0 0 0.07  0.01 0.06 0.01 0.06 0.01 0.12 0.01 0.10 0.01 0.08 0.01 0.09 0.01
EGS-35828 214.90404 52.85504 4.04  8.76 0.10  -8.24 0.20 0.28 0.18 0.35 0.08 0.52 0.16  46.1  8.7 f115w 0.50 0.06  1.2 1.8 f277w 0.55 0.05 1.0 1.8 0.90 0.14 1.2  3.0  0.5 0.1 0.89 0 0 0.06  0.01 0.07 0.01 0.08 0.02 0.09 0.02 0.09 0.02 0.09 0.02 0.10 0.02
EGS-35845 214.82890 52.80186 4.34  8.77 0.12  -8.37 0.22 0.39 0.18 0.13 0.08 0.56 0.07  58.1  7.3 f115w 0.40 0.07  1.1 0.5 f277w 0.41 0.07 0.8 0.5  nan  nan nan  nan  nan nan 0.86 0 0 0.07  0.00 0.07 0.00 0.08 0.00 0.13 0.00 0.10 0.00 0.09 0.00 0.09 0.00
EGS-35881 214.82473 52.79944 5.86  7.97 0.05  -7.94 0.03 0.03 0.04 0.01 0.01 0.27 0.15 -49.0 12.2 f150w 0.02 0.81  7.1 2.5 f356w 0.27 0.81 3.2 2.3  nan  nan nan  nan  nan nan 1.08 0 0 0.08  0.03 0.08 0.02 0.07 0.02 0.04 0.01 0.04 0.01 0.02 0.01 0.02 0.01
EGS-36060 214.87656 52.83941 6.41  8.05 0.12  -7.97 0.07 0.07 0.07 0.02 0.02 0.52 0.14 -13.9 12.7 f150w 0.65 0.23  0.8 0.6 f356w 0.49 0.23 0.6 0.6 1.31 0.77 1.2  1.5 -0.2 0.1 0.91 0 0 0.05  0.02 0.04 0.02 0.04 0.02 0.03 0.01 0.04 0.02 0.02 0.01 0.03 0.01
EGS-36301 214.84830 52.82313 5.72  8.57 0.14  -8.17 0.17 0.21 0.12 0.05 0.05 0.54 0.14  94.6 12.4 f150w 1.49 0.25  1.2 0.5 f356w 1.44 0.25 0.5 0.5 1.03 0.25 2.4  2.8  1.0 0.1 0.89 0 0 0.07  0.03 0.06 0.03 0.06 0.03 0.09 0.04 0.10 0.05 0.06 0.03 0.07 0.03
EGS-36349 214.89512 52.85717 4.26  8.25 0.17  -8.58 0.29 0.54 0.19 0.15 0.17 0.18 0.24  13.0 11.0 f115w 0.03 0.26  1.0 3.5 f277w 0.25 0.09 1.7 2.4  nan  nan nan  nan  nan nan 1.06 0 0 0.06 28.95 0.06 0.03 0.05 0.04 0.03 0.01 0.02 0.01 0.02 0.01 0.02 0.01
EGS-36379 214.87467 52.84302 4.33  8.06 0.09  -7.97 0.07 0.08 0.11 0.12 0.04 0.22 0.09   3.3  9.0 f115w 1.29 0.95  1.0 0.6 f277w 1.20 0.94 0.6 0.6 1.07 1.15 1.7  2.1  0.6 0.3 0.97 0 0 0.07  0.02 0.06 0.02 0.07 0.02 0.11 0.03 0.07 0.02 0.04 0.01 0.04 0.01
EGS-36417 214.88990 52.85451 6.17  8.33 0.15  -8.04 0.14 0.12 0.10 0.02 0.02 0.56 0.16  52.0 11.6 f150w 0.78 0.92  0.8 1.9 f356w 0.76 0.92 0.4 1.9 1.03 1.72 2.1 12.5  0.7 0.2 0.90 0 0 0.05  0.03 0.05 0.03 0.06 0.04 0.07 0.04 0.06 0.04 0.05 0.03 0.05 0.03
EGS-36420 214.88811 52.85327 4.76  9.09 0.14  -8.30 0.22 0.33 0.16 0.10 0.07 0.24 0.08 -44.8 12.2 f115w 3.13 0.20  1.4 1.1 f277w 3.05 0.12 0.8 1.1  nan  nan nan  nan  nan nan 1.03 2 0 0.18  0.02 0.17 0.02 0.18 0.02 0.28 0.03 0.24 0.02 0.21 0.02 0.19 0.02
EGS-36445 214.89253 52.85690 5.06  9.01 0.12  -8.01 0.13 0.12 0.14 0.81 0.14 0.51 0.16  85.5  9.7 f115w 0.35 0.08  1.5 0.9 f277w 0.21 0.07 1.8 0.9  nan  nan nan  nan  nan nan 0.95 0 0 0.05  0.01 0.05 0.01 0.06 0.01 0.07 0.01 0.21 0.04 0.20 0.04 0.20 0.04
EGS-36476 214.81532 52.80243 4.67  8.61 0.10  -8.40 0.15 0.40 0.13 0.04 0.04 0.40 0.14  39.0 10.9 f115w 0.63 0.07  1.5 1.5 f277w 0.72 0.06 0.9 1.5 0.88 0.12 1.7  3.1  1.0 0.1 0.97 0 0 0.05  0.01 0.05 0.01 0.04 0.01 0.06 0.01 0.05 0.01 0.06 0.01 0.05 0.01
EGS-36500 214.84170 52.82178 4.11  8.99 0.12  -8.38 0.23 0.39 0.19 0.25 0.10 0.30 0.09 -64.2 10.8 f115w 0.92 0.09  2.5 2.4 f277w 0.88 0.08 2.1 2.4 1.05 0.13 1.2  1.8  0.2 0.1 0.95 0 0 0.10  0.01 0.10 0.01 0.14 0.02 0.22 0.03 0.18 0.02 0.14 0.02 0.16 0.02
EGS-37049 214.82583 52.82037 4.62  8.54 0.15  -8.15 0.18 0.20 0.16 0.02 0.02 0.28 0.14 -47.5 10.8 f115w 0.86 0.06  0.9 1.5 f277w 0.89 0.04 0.7 1.5 0.96 0.08 1.3  3.4  0.4 0.2 0.93 0 0 0.06  0.01 0.05 0.01 0.04 0.00 0.08 0.01 0.05 0.00 0.06 0.01 0.05 0.01
EGS-37084 214.83360 52.82657 4.19  8.87 0.11  -8.54 0.22 0.49 0.18 0.18 0.11 0.38 0.15  57.8  8.9 f115w 1.12 0.12  1.2 1.9 f277w 1.16 0.07 1.3 1.8 0.97 0.12 0.9  1.8 -0.2 0.1 1.00 0 0 0.05  0.01 0.07 0.01 0.08 0.01 0.10 0.01 0.09 0.01 0.09 0.01 0.10 0.02
EGS-37221 214.87822 52.86091 5.44 10.08 0.08  -8.73 0.25 0.46 0.10 0.53 0.14 0.55 0.13  80.6 12.9 f115w 1.16 0.06  0.3 0.6 f356w 1.22 0.04 0.9 0.6 0.95 0.06 0.4  0.7 -1.0 0.1 1.00 1 0 0.12  0.01 0.14 0.01 0.20 0.02 0.46 0.05 0.52 0.05 0.68 0.07 0.65 0.07
EGS-37238 214.80567 52.80951 5.12  9.35 0.10  -8.66 0.22 0.48 0.11 0.28 0.13 0.37 0.16  24.2 10.5 f115w 0.31 0.07  1.4 1.6 f277w 0.19 0.07 1.8 1.6  nan  nan nan  nan  nan nan 0.97 0 0 0.07  0.01 0.07 0.01 0.07 0.01 0.21 0.04 0.15 0.03 0.29 0.05 0.17 0.03
EGS-37328 214.79986 52.80670 4.35  9.01 0.10  -8.59 0.20 0.52 0.15 0.15 0.11 0.31 0.17  37.9  8.6 f115w 0.52 0.10  1.5 1.1 f277w 0.57 0.11 1.2 1.0 0.90 0.24 1.2  1.4  0.5 0.1 0.91 0 0 0.06  0.01 0.06 0.01 0.09 0.02 0.12 0.02 0.12 0.02 0.10 0.02 0.11 0.02
EGS-37424 214.87375 52.86095 4.40  8.73 0.12  -8.52 0.18 0.48 0.14 0.10 0.10 0.37 0.09 -36.5 11.0 f115w 1.08 0.05  0.2 2.4 f277w 1.32 0.05 0.5 2.4 0.82 0.05 0.5  5.5  0.0 0.2 0.91 0 0 0.06  0.01 0.04 0.01 0.06 0.01 0.10 0.01 0.08 0.01 0.07 0.01 0.06 0.01
EGS-37605 214.85918 52.85362 4.27  9.08 0.09  -8.60 0.16 0.58 0.11 0.06 0.05 0.40 0.15  40.8  8.5 f115w 1.79 0.23  0.4 1.1 f277w 1.87 0.14 0.3 1.0  nan  nan nan  nan  nan nan 1.06 2 0 0.11  0.02 0.10 0.02 0.10 0.02 0.11 0.02 0.11 0.02 0.29 0.05 0.15 0.03
EGS-37865 214.88146 52.87382 6.55  9.65 0.10  -8.32 0.24 0.25 0.10 0.52 0.11 0.91 0.15 -54.9 16.2 f150w 1.07 0.22  1.7 0.5 f356w 1.24 0.20 1.6 0.5 0.86 0.22 1.0  0.4  0.3 0.1 1.00 0 0 0.06  0.03 0.10 0.05 0.13 0.06 0.18 0.08 0.22 0.10 0.24 0.11 0.23 0.10
EGS-37876 214.81703 52.82838 4.66  8.10 0.11  -7.98 0.09 0.09 0.12 0.07 0.04 0.50 0.15  -0.9  8.3 f115w 0.37 0.07  1.3 0.8 f277w 0.44 0.07 0.7 0.8  nan  nan nan  nan  nan nan 1.04 0 0 0.06  0.01 0.05 0.01 0.06 0.01 0.12 0.02 0.07 0.01 0.04 0.01 0.04 0.01
EGS-37943 214.80483 52.82076 4.20  7.95 0.11  -7.98 0.06 0.08 0.09 0.01 0.02 0.51 0.16  28.9  8.8 f115w 0.62 0.06  1.0 1.8 f277w 0.55 0.05 0.6 1.8 1.12 0.15 1.6  5.6  0.4 0.2 0.87 0 0 0.07  0.01 0.07 0.01 0.07 0.01 0.06 0.01 0.04 0.01 0.03 0.01 0.03 0.01
EGS-38038 214.86927 52.86826 4.13  8.32 0.20  -8.09 0.15 0.19 0.18 0.02 0.03 0.25 0.09  26.5 12.1 f115w 5.31 0.78  0.5 2.5 f277w 5.30 0.64 1.1 2.4  nan  nan nan  nan  nan nan 0.93 2 0 0.09  0.02 0.07 0.01 0.08 0.02 0.08 0.02 0.06 0.01 0.06 0.01 0.05 0.01
EGS-38164 214.82112 52.83596 4.39  8.49 0.12  -8.28 0.18 0.34 0.17 0.04 0.04 0.41 0.16  53.5  9.8 f115w 0.23 0.04  1.6 1.9 f277w 0.18 0.04 2.1 2.2  nan  nan nan  nan  nan nan 0.96 0 0 0.07  0.01 0.06 0.01 0.05 0.01 0.06 0.01 0.06 0.01 0.05 0.01 0.06 0.01
EGS-11409 214.74612 52.73304 4.20  9.48 0.11  -8.48 0.20 0.45 0.16 0.26 0.11 0.34 0.08 -28.4 11.0 f115w 2.07 0.04  0.2 2.4 f277w 1.78 0.04 0.9 2.4  nan  nan nan  nan  nan nan 1.58 2 0 0.19  0.03 0.20 0.03 0.30 0.04 0.42 0.06 0.42 0.06 0.36 0.05 0.39 0.05
EGS-11641 214.76057 52.74459 4.26  9.27 0.09  -8.75 0.20 0.59 0.14 0.14 0.11 0.40 0.09 -60.4  9.0 f115w 0.80 0.95  1.1 0.6 f277w 0.78 0.95 1.0 0.6 1.03 1.76 1.1  0.9  0.1 0.2 0.90 0 0 0.08  0.02 0.09 0.03 0.13 0.04 0.19 0.06 0.19 0.05 0.18 0.05 0.18 0.05
EGS-12036 214.74260 52.73342 4.19  9.60 0.13  -8.13 0.17 0.22 0.17 0.49 0.08 0.55 0.15  50.3  7.8 f115w 1.50 0.08  1.2 0.8 f277w 1.30 0.07 1.3 0.8 1.15 0.09 0.9  0.8 -0.4 0.1 1.80 0 0 0.29  0.05 0.36 0.07 0.56 0.10 0.61 0.11 0.81 0.15 0.64 0.12 0.71 0.13
EGS-12267 214.74148 52.73392 4.48  9.59 0.10  -8.47 0.18 0.42 0.15 0.22 0.09 0.33 0.08  83.6 11.0 f115w 1.27 0.03  0.2 2.4 f277w 1.18 0.03 0.5 2.4  nan  nan nan  nan  nan nan 2.92 2 0 0.25  0.04 0.28 0.04 0.39 0.05 0.62 0.09 0.56 0.08 0.45 0.06 0.49 0.07
EGS-12421 214.79586 52.77368 4.09  9.29 0.10  -8.66 0.22 0.56 0.17 0.19 0.13 0.85 0.11 -37.6  8.8 f115w 0.95 0.06  1.8 0.7 f277w 0.91 0.04 1.5 0.7 1.05 0.08 1.3  0.8  0.3 0.1 0.85 0 0 0.09  0.01 0.14 0.01 0.19 0.02 0.22 0.02 0.23 0.02 0.23 0.02 0.20 0.02
EGS-12560 214.75783 52.74750 4.14  9.31 0.13  -8.55 0.21 0.53 0.16 0.23 0.11 0.43 0.08  23.1  8.0 f115w 1.35 0.96  0.3 0.6 f277w 1.37 0.96 0.3 0.6 0.99 0.99 1.1  3.0  0.1 2.1 1.13 0 0 0.13  0.04 0.13 0.04 0.20 0.06 0.29 0.08 0.29 0.08 0.22 0.06 0.24 0.07
EGS-12614 214.74269 52.73686 4.23  8.46 0.06  -7.95 0.05 0.05 0.07 0.02 0.02 0.54 0.15 -32.7  8.3 f115w 1.74 0.05  0.9 1.8 f277w 1.59 0.05 0.8 1.8 1.09 0.05 1.1  3.2 -0.1 0.2 0.84 0 0 0.24  0.04 0.27 0.04 0.29 0.04 0.28 0.04 0.18 0.03 0.13 0.02 0.12 0.02
EGS-12771 214.75329 52.74534 4.22  9.62 0.08  -8.70 0.19 0.56 0.14 0.24 0.12 0.31 0.15  73.2 10.1 f115w 1.52 0.05  1.2 1.8 f277w 1.46 0.04 1.0 1.8 1.04 0.05 1.2  2.8  0.2 0.2 0.93 0 0 0.16  0.02 0.18 0.03 0.32 0.05 0.39 0.06 0.43 0.06 0.41 0.06 0.43 0.06
EGS-12963 214.79036 52.77286 5.42  9.09 0.09  -8.36 0.25 0.28 0.14 0.08 0.06 0.94 0.13  37.1 11.5 f115w 0.80 0.37  1.0 0.9 f356w 0.74 0.36 0.9 0.9 1.09 0.73 1.2  1.6  0.1 0.2 0.85 0 0 0.07  0.02 0.08 0.03 0.11 0.04 0.14 0.05 0.14 0.05 0.15 0.05 0.12 0.04
EGS-13215 214.81684 52.79308 5.12  9.40 0.06  -8.07 0.10 0.15 0.08 0.07 0.06 0.46 0.15 -46.8 12.4 f115w 0.46 1.01  2.9 1.9 f277w 0.44 1.01 2.5 1.9 1.05 3.36 1.1  1.1  0.1 0.2 1.08 1 0 0.12  0.07 0.14 0.08 0.16 0.09 0.22 0.13 0.39 0.23 0.21 0.12 0.34 0.20
EGS-13387 214.78768 52.77312 5.13  9.57 0.10  -8.59 0.38 0.36 0.17 0.08 0.07 0.43 0.13 -25.9 12.9 f115w 1.65 0.08  1.1 0.6 f277w 1.69 0.05 1.0 0.6 0.98 0.06 1.1  0.9  0.1 0.1 1.02 0 0 0.11  0.01 0.17 0.02 0.22 0.02 0.30 0.03 0.32 0.03 0.30 0.03 0.29 0.03
EGS-14118 214.74747 52.74781 4.43 10.12 0.09  -8.52 0.19 0.47 0.15 0.32 0.11 0.46 0.11  10.7  7.1 f115w 1.29 0.07  0.8 0.9 f277w 1.32 0.07 0.9 0.9 0.97 0.08 1.0  1.4 -0.0 0.1 2.27 1 0 0.58  0.11 0.66 0.13 0.96 0.18 1.44 0.27 1.65 0.31 1.28 0.24 1.47 0.28
EGS-14136 214.78728 52.77701 4.02  8.88 0.14  -8.20 0.20 0.26 0.20 0.23 0.07 0.63 0.15 -36.3  8.8 f115w 1.78 0.10  0.8 1.8 f277w 1.63 0.06 0.7 1.8 1.09 0.07 1.2  4.1  0.1 0.2 0.93 0 0 0.12  0.02 0.15 0.02 0.17 0.02 0.20 0.03 0.18 0.03 0.16 0.02 0.13 0.02
EGS-14414 214.77813 52.77180 4.04  9.82 0.06  -8.69 0.19 0.50 0.17 0.20 0.12 0.38 0.15 -87.9  8.3 f115w 1.99 0.05  1.0 1.8 f277w 1.73 0.04 0.9 1.8 1.15 0.04 1.2  3.3  0.0 0.1 1.50 0 0 0.24  0.04 0.30 0.04 0.50 0.07 0.76 0.11 0.63 0.09 0.70 0.10 0.78 0.11
EGS-14831 214.74465 52.75032 5.17  9.98 0.08  -8.61 0.22 0.44 0.12 0.43 0.12 0.69 0.07 -31.0  4.9 f115w 0.51 0.04  1.3 0.1 f277w 0.57 0.03 1.1 0.0 0.89 0.08 1.2  0.1  0.4 0.0 1.04 0 0 0.17  0.01 0.20 0.01 0.26 0.02 0.52 0.04 0.54 0.04 0.75 0.05 0.69 0.05
EGS-14855 214.79426 52.78588 4.17  9.21 0.09  -8.66 0.17 0.53 0.16 0.08 0.07 0.40 0.09   6.3 10.5 f115w 1.32 0.96  0.9 0.7 f277w 1.50 0.96 0.5 0.6 0.88 0.85 1.8  2.5  1.0 0.2 0.97 0 0 0.11  0.03 0.11 0.03 0.18 0.05 0.22 0.06 0.19 0.05 0.20 0.06 0.19 0.06
EGS-15107 214.80446 52.79457 5.73  9.44 0.09  -8.59 0.19 0.39 0.11 0.13 0.09 0.91 0.11 -66.5 11.9 f150w 0.56 0.05  1.2 1.2 f356w 0.51 0.04 0.8 1.2 1.10 0.13 1.6  3.0  0.5 0.1 0.94 0 0 0.10  0.04 0.10 0.04 0.12 0.05 0.21 0.09 0.19 0.08 0.22 0.09 0.20 0.08
EGS-15723 214.77021 52.77336 6.10  9.27 0.12  -8.32 0.23 0.26 0.12 0.11 0.07 0.73 0.10   6.6 11.5 f150w 0.59 0.04  1.4 1.2 f356w 0.58 0.04 1.0 1.2 1.02 0.10 1.4  2.1  0.4 0.1 0.82 0 0 0.11  0.05 0.13 0.06 0.15 0.06 0.19 0.08 0.18 0.08 0.19 0.08 0.17 0.07
EGS-15869 214.80182 52.79655 4.77  8.83 0.12  -8.12 0.14 0.20 0.14 0.05 0.04 0.56 0.15  59.2 12.3 f115w 1.57 0.34  7.4 1.7 f277w 1.21 0.18 4.5 1.5 1.29 0.34 1.6  0.6  0.2 0.0 1.01 0 0 0.18  0.02 0.16 0.02 0.16 0.01 0.28 0.02 0.16 0.01 0.22 0.02 0.14 0.01
EGS-16853 214.79389 52.79595 4.38  8.01 0.06  -7.95 0.05 0.06 0.07 0.02 0.01 0.77 0.16 -62.8  9.7 f115w 1.20 0.10  1.0 0.8 f277w 1.09 0.09 0.7 0.8 1.10 0.13 1.5  2.1  0.4 0.1 0.92 0 0 0.10  0.02 0.11 0.02 0.11 0.02 0.09 0.02 0.05 0.01 0.05 0.01 0.04 0.01
EGS-17055 214.79091 52.79481 4.40  8.27 0.08  -7.96 0.06 0.07 0.09 0.01 0.02 0.59 0.15 -81.1  7.9 f115w 1.51 0.12  1.3 0.5 f277w 1.10 0.08 1.0 0.5 1.38 0.15 1.3  0.8 -0.1 0.1 1.04 1 0 0.17  0.03 0.18 0.03 0.19 0.04 0.16 0.03 0.10 0.02 0.08 0.02 0.08 0.02
EGS-17243 214.77820 52.78681 5.88  8.30 0.08  -7.95 0.04 0.05 0.05 0.01 0.01 0.27 0.10 -43.0 11.1 f150w 0.06 0.81  9.1 2.2 f356w 0.51 0.81 7.2 2.1  nan  nan nan  nan  nan nan 1.14 0 0 0.13  0.07 0.12 0.06 0.13 0.06 0.08 0.04 0.07 0.04 0.07 0.04 0.07 0.03
EGS-18084 214.71529 52.74624 4.54  9.29 0.09  -8.58 0.16 0.49 0.12 0.09 0.08 0.69 0.15 -80.7  9.4 f115w 0.35 0.07  2.6 0.9 f277w 0.44 0.07 1.4 0.8  nan  nan nan  nan  nan nan 1.04 0 1 0.14  0.03 0.13 0.03 0.18 0.03 0.24 0.05 0.23 0.04 0.22 0.04 0.22 0.04
EGS-18781 214.75896 52.78094 5.49  9.58 0.09  -8.57 0.19 0.41 0.10 0.17 0.08 0.37 0.08 -79.8  9.8 f115w 1.27 0.04  0.5 1.8 f356w 1.36 0.04 0.5 1.8 0.93 0.04 1.0  5.5  0.2 0.2 1.09 0 0 0.15  0.02 0.14 0.02 0.17 0.02 0.35 0.05 0.24 0.03 0.39 0.05 0.32 0.04
EGS-19184 214.76136 52.78463 4.09  8.19 0.15  -8.01 0.12 0.13 0.16 0.08 0.05 0.23 0.09  74.3  9.9 f115w 0.69 0.97  0.1 0.6 f277w 0.64 0.97 0.8 0.8  nan  nan nan  nan  nan nan 1.03 2 0 0.07  0.02 0.06 0.02 0.08 0.02 0.15 0.04 0.10 0.03 0.05 0.02 0.06 0.02
EGS-19482 214.75501 52.78147 5.99  9.08 0.10  -7.96 0.08 0.07 0.08 0.03 0.03 0.33 0.18 -49.7 11.0 f150w 0.01 0.06  2.7 3.0 f356w 0.11 0.08 4.4 3.7  nan  nan nan  nan  nan nan 1.96 0 0 0.58  0.35 0.56 0.10 0.51 0.10 0.34 0.07 0.32 0.07 0.30 0.06 0.25 0.11
EGS-19676 214.75552 52.78286 5.07  9.49 0.11  -8.30 0.18 0.28 0.12 0.05 0.04 0.45 0.15  44.2  7.8 f115w 0.74 0.07  1.0 0.8 f277w 0.88 0.07 0.5 0.8  nan  nan nan  nan  nan nan 2.71 2 0 0.41  0.08 0.39 0.07 0.38 0.07 0.68 0.13 0.49 0.09 0.71 0.13 0.55 0.10
EGS-19890 214.72573 52.76284 5.11  9.61 0.10  -8.56 0.20 0.45 0.11 0.12 0.09 0.73 0.07  -8.2  5.0 f115w 0.29 0.04  6.1 1.4 f277w 0.33 0.04 3.2 0.7  nan  nan nan  nan  nan nan 1.28 0 0 0.28  0.02 0.24 0.02 0.24 0.02 0.33 0.03 0.47 0.03 0.59 0.04 0.39 0.03
EGS-20408 214.72254 52.76315 5.37  9.61 0.14  -8.37 0.25 0.36 0.14 0.51 0.12 0.51 0.15  -5.4 10.9 f115w 0.61 0.05  1.7 1.0 f356w 0.75 0.05 0.9 0.9 0.81 0.09 1.9  2.3  1.3 0.1 1.06 0 0 0.12  0.01 0.12 0.01 0.14 0.01 0.23 0.02 0.30 0.03 0.49 0.05 0.41 0.04
EGS-20504 214.73150 52.77000 4.78  8.61 0.11  -8.06 0.12 0.16 0.12 0.01 0.01 0.47 0.15  28.9  7.9 f115w 0.07 0.07  6.8 1.1 f277w 0.32 0.07 3.8 0.7  nan  nan nan  nan  nan nan 1.04 0 0 0.14  0.03 0.12 0.02 0.11 0.02 0.19 0.03 0.08 0.02 0.19 0.03 0.12 0.02
EGS-20702 214.78412 52.80856 4.43  9.33 0.10  -8.27 0.21 0.28 0.17 0.31 0.08 0.24 0.08  69.1  7.5 f115w 1.24 0.94  1.0 0.4 f277w 1.32 0.93 1.0 0.4 0.94 0.98 1.0  0.6  0.1 0.3 0.91 0 0 0.16  0.01 0.18 0.01 0.24 0.01 0.33 0.02 0.32 0.02 0.30 0.02 0.30 0.02
EGS-21500 214.75696 52.79325 4.28  9.09 0.07  -8.79 0.19 0.60 0.11 0.12 0.11 0.30 0.09  74.1 11.1 f115w 0.84 0.95  2.0 0.6 f277w 0.82 0.95 1.6 0.6 1.02 1.64 1.3  0.6  0.3 0.2 0.93 0 0 0.06  0.02 0.05 0.02 0.08 0.02 0.13 0.04 0.12 0.03 0.12 0.04 0.11 0.03
EGS-21544 214.71658 52.76448 5.31  9.53 0.12  -8.49 0.17 0.40 0.11 0.06 0.05 0.40 0.06  79.2 10.7 f115w 1.70 0.14  2.0 0.5 f277w 1.85 0.11 2.1 0.4 0.92 0.10 1.0  0.3  0.1 0.0 1.25 0 0 0.24  0.01 0.25 0.02 0.26 0.02 0.35 0.02 0.39 0.02 0.46 0.03 0.38 0.02
EGS-35363 214.82196 52.78835 4.13  8.95 0.10  -8.70 0.25 0.56 0.17 0.27 0.15 0.65 0.16 -41.3  9.1 f115w 0.70 0.08  1.3 1.9 f277w 0.65 0.06 0.9 1.8 1.08 0.15 1.3  3.2  0.3 0.1 0.88 0 0 0.03  0.01 0.06 0.01 0.07 0.01 0.09 0.02 0.09 0.02 0.09 0.02 0.09 0.02
EGS-35417 214.81680 52.78558 5.86  8.15 0.19  -8.06 0.15 0.16 0.12 0.03 0.03 0.19 0.11   8.1 15.1 f150w 0.37 0.33  3.4 1.7 f356w 0.55 0.33 1.8 1.7  nan  nan nan  nan  nan nan 0.92 0 0 0.03  0.02 0.05 0.03 0.03 0.02 0.03 0.02 0.03 0.02 0.03 0.02 0.02 0.02
EGS-35550 214.74148 52.73425 4.49  8.66 0.15  -8.31 0.19 0.37 0.17 0.06 0.06 0.30 0.08  19.2 11.0 f115w 1.05 0.04  0.2 2.4 f277w 1.23 0.06 0.7 2.4  nan  nan nan  nan  nan nan 1.09 2 0 0.08  0.01 0.07 0.01 0.08 0.01 0.12 0.02 0.09 0.01 0.07 0.01 0.07 0.01
EGS-35570 214.73902 52.73280 4.54  9.22 0.09  -8.63 0.20 0.52 0.12 0.16 0.11 0.25 0.10  53.8 10.6 f115w 1.21 0.92  0.7 0.6 f277w 1.15 0.92 0.8 0.6 1.05 1.16 0.9  1.0 -0.2 0.2 1.00 0 1 0.08  0.02 0.08 0.02 0.15 0.04 0.16 0.05 0.18 0.05 0.17 0.05 0.17 0.05
EGS-35694 214.80992 52.78545 4.79  8.52 0.14  -8.35 0.20 0.36 0.15 0.13 0.08 0.32 0.14 -41.4 10.7 f115w 0.63 0.08  1.4 1.6 f277w 0.72 0.04 0.8 1.5 0.88 0.12 1.8  4.1  1.1 0.1 0.91 0 0 0.04  0.00 0.05 0.01 0.05 0.01 0.06 0.01 0.05 0.01 0.07 0.01 0.05 0.01
EGS-35742 214.81506 52.79015 5.44  8.74 0.12  -8.26 0.19 0.26 0.12 0.04 0.04 0.52 0.16 -47.0 13.4 f115w 0.60 0.27  0.9 0.9 f356w 0.66 0.26 0.9 0.9 0.91 0.54 1.0  1.5  0.2 0.2 0.91 0 0 0.05  0.01 0.06 0.01 0.07 0.01 0.08 0.01 0.09 0.02 0.08 0.01 0.08 0.02
EGS-35787 214.78894 52.77239 4.03  8.74 0.10  -8.59 0.18 0.55 0.15 0.10 0.09 0.69 0.16 -35.5 11.0 f115w 1.58 0.19  1.2 0.9 f277w 1.48 0.11 0.9 0.9 1.07 0.15 1.3  1.6  0.3 0.1 0.98 0 0 0.04  0.01 0.05 0.01 0.06 0.01 0.09 0.02 0.07 0.01 0.07 0.01 0.08 0.01
EGS-35967 214.75198 52.74882 4.89  9.56 0.08  -8.89 0.26 0.54 0.11 0.17 0.14 0.37 0.07 -77.6 11.1 f115w 0.97 0.08  0.6 0.4 f277w 0.90 0.07 0.9 0.4 1.08 0.13 0.7  0.6 -0.6 0.1 0.90 0 0 0.07  0.01 0.09 0.01 0.17 0.02 0.27 0.02 0.28 0.02 0.24 0.02 0.26 0.02
EGS-36315 214.77539 52.77136 5.02  8.25 0.15  -8.03 0.10 0.12 0.09 0.01 0.01 0.58 0.15  77.3 10.5 f115w 0.60 0.06  1.3 1.1 f277w 0.62 0.05 0.7 1.1 0.97 0.12 1.7  3.0  0.8 0.1 0.90 0 0 0.04  0.00 0.05 0.01 0.05 0.01 0.06 0.01 0.05 0.01 0.05 0.01 0.04 0.01
EGS-36394 214.78800 52.78155 5.09  8.73 0.11  -8.05 0.15 0.14 0.11 0.03 0.04 0.26 0.26  58.8 12.8 f115w 0.00 0.09  7.4 7.0 f277w 0.03 0.09 7.8 4.5  nan  nan nan  nan  nan nan 0.95 0 0 0.06  0.01 0.05 0.01 0.05 0.01 0.05 0.01 0.11 0.02 0.04 0.01 0.07 0.02
EGS-36593 214.74569 52.75491 5.52  7.83 0.16  -7.97 0.07 0.07 0.07 0.01 0.01 0.50 0.17 -65.6  9.8 f115w 0.44 0.08  1.0 1.9 f356w 0.38 0.06 1.0 1.9  nan  nan nan  nan  nan nan 0.92 0 0 0.03  0.01 0.03 0.01 0.03 0.01 0.03 0.01 0.02 0.00 0.02 0.00 0.01 0.01
EGS-36802 214.78640 52.78833 4.31  9.21 0.12  -8.41 0.24 0.39 0.17 0.42 0.11 0.38 0.15 -37.7  9.3 f115w 1.14 0.10  1.8 0.8 f277w 1.12 0.08 1.6 0.8 1.01 0.12 1.1  0.8  0.1 0.1 0.86 0 0 0.09  0.02 0.09 0.02 0.16 0.03 0.22 0.04 0.21 0.04 0.18 0.04 0.20 0.04
EGS-36885 214.79982 52.79908 6.27  8.44 0.14  -8.35 0.20 0.30 0.10 0.11 0.09 0.08 0.16 -59.2 19.2 f150w 0.45 0.26  0.9 1.2 f356w 0.27 0.26 2.4 2.1  nan  nan nan  nan  nan nan 0.90 0 0 0.02  0.00 0.02 0.00 0.02 0.00 0.03 0.01 0.02 0.00 0.03 0.01 0.02 0.01
EGS-37097 214.71618 52.74300 4.23  9.40 0.11  -8.62 0.21 0.52 0.18 0.14 0.10 0.44 0.08 -35.3 10.0 f115w 2.77 0.13  0.9 2.4 f277w 2.46 0.06 0.9 2.4 1.13 0.06 0.9  3.5 -0.3 0.2 0.94 0 0 0.14  0.02 0.18 0.02 0.27 0.03 0.34 0.04 0.32 0.04 0.29 0.04 0.29 0.04
EGS-37134 214.77185 52.78348 4.81  8.77 0.14  -8.42 0.22 0.40 0.15 0.14 0.09 0.64 0.15   5.9 10.9 f115w 1.07 0.13  1.7 1.2 f277w 0.99 0.08 1.3 1.1 1.08 0.15 1.3  1.5  0.3 0.1 0.95 0 0 0.05  0.01 0.05 0.01 0.07 0.01 0.09 0.01 0.08 0.01 0.08 0.01 0.08 0.01
EGS-37192 214.73603 52.75905 6.10  8.11 0.07  -7.95 0.05 0.05 0.05 0.01 0.01 0.54 0.15  25.7 11.9 f150w 0.56 0.92  0.9 1.2 f356w 0.54 0.92 0.4 1.2 1.04 2.45 2.1  6.5  0.8 0.3 0.88 0 0 0.06  0.04 0.06 0.04 0.07 0.04 0.06 0.04 0.04 0.02 0.04 0.02 0.03 0.02
EGS-37235 214.77077 52.78458 5.71  8.32 0.19  -7.96 0.07 0.07 0.07 0.01 0.01 0.52 0.16  51.1 13.2 f150w 0.85 0.26  0.9 0.9 f356w 0.92 0.26 0.5 0.9 0.93 0.39 1.8  3.5  0.9 0.2 0.94 0 0 0.08  0.01 0.07 0.01 0.08 0.01 0.09 0.02 0.07 0.01 0.05 0.01 0.06 0.01
EGS-37649 214.71649 52.75233 4.31  9.01 0.10  -8.57 0.19 0.51 0.15 0.14 0.10 0.39 0.15 -19.9  8.1 f115w 0.80 0.12  3.1 0.9 f277w 0.76 0.08 1.9 0.8 1.05 0.19 1.6  0.8  0.6 0.1 0.92 0 0 0.07  0.01 0.07 0.01 0.08 0.01 0.14 0.03 0.13 0.02 0.11 0.02 0.11 0.02
EGS-37838 214.72617 52.76265 4.96  8.45 0.16  -8.04 0.13 0.15 0.13 0.02 0.02 0.27 0.09 -13.1 14.3 f115w 0.56 0.09  0.3 2.0 f277w 0.56 0.08 1.3 2.1 1.01 0.22 0.3  1.6 -1.6 0.1 1.00 0 0 0.09  0.04 0.08 0.03 0.07 0.03 0.08 0.03 0.09 0.03 0.10 0.04 0.07 0.03
EGS-38022 214.73385 52.77145 4.99  9.14 0.10  -8.65 0.19 0.48 0.11 0.10 0.09 0.61 0.13  69.7 12.8 f115w 0.82 0.04  0.8 1.4 f277w 0.73 0.03 0.9 1.4 1.13 0.07 0.9  2.1 -0.4 0.1 1.12 0 0 0.08  0.01 0.06 0.01 0.07 0.01 0.18 0.02 0.12 0.01 0.20 0.02 0.12 0.01
EGS-11120 214.92990 52.86223 5.60  9.97 0.16  -8.28 0.23 0.30 0.14 0.32 0.10 0.51 0.15  39.7 10.5 f115w 0.01 0.07  9.6 1.7 f356w 0.16 0.07 5.3 1.6  nan  nan nan  nan  nan nan 1.43 1 0 0.55  0.10 0.59 0.11 0.61 0.11 0.79 0.14 1.19 0.22 0.92 0.17 1.32 0.24
EGS-11587 214.91397 52.85361 4.54  9.17 0.10  -8.58 0.19 0.48 0.14 0.13 0.10 0.41 0.08 -86.3  6.2 f115w 0.79 0.93  1.4 0.4 f277w 0.94 0.92 1.1 0.4 0.84 1.28 1.3  0.6  0.7 0.2 1.03 0 0 0.09  0.01 0.10 0.01 0.12 0.01 0.23 0.01 0.18 0.01 0.16 0.01 0.14 0.01
EGS-12831 214.90906 52.85657 4.40  9.53 0.09  -8.41 0.19 0.38 0.14 0.18 0.08 0.45 0.15  86.5  7.8 f115w 0.45 0.07  2.1 0.8 f277w 0.59 0.07 1.7 0.8 0.77 0.16 1.2  0.7  0.7 0.1 1.03 0 0 0.27  0.05 0.26 0.05 0.30 0.05 0.46 0.08 0.45 0.08 0.42 0.08 0.42 0.08
EGS-12957 214.98713 52.91273 4.50  9.13 0.11  -8.05 0.10 0.12 0.11 0.21 0.05 0.32 0.15  66.2  7.8 f115w 1.11 0.08  2.8 0.8 f277w 1.02 0.07 1.8 0.8 1.09 0.11 1.6  0.8  0.5 0.1 1.16 0 1 0.31  0.06 0.28 0.05 0.32 0.06 0.48 0.09 0.37 0.07 0.30 0.06 0.29 0.05
EGS-13417 214.93871 52.88069 6.33 10.04 0.09  -8.46 0.22 0.34 0.09 0.31 0.14 0.70 0.12  88.2 11.7 f150w 0.57 0.04  3.0 1.2 f356w 0.83 0.04 1.8 1.2 0.69 0.06 1.7  1.3  1.1 1.0 1.34 0 0 0.31  0.13 0.34 0.14 0.37 0.15 0.54 0.22 0.67 0.28 0.63 0.26 0.80 0.34
EGS-13922 214.99129 52.92071 4.42  9.67 0.08  -8.65 0.18 0.52 0.13 0.18 0.11 0.37 0.15 -43.5  7.8 f115w 1.26 0.08  1.6 1.0 f277w 1.69 0.08 2.6 1.0 0.75 0.06 0.6  0.4 -0.2 0.1 1.02 0 0 0.21  0.04 0.23 0.04 0.32 0.06 0.51 0.09 0.51 0.09 0.45 0.08 0.48 0.09
EGS-15137 214.91796 52.87559 4.73  8.67 0.13  -7.99 0.10 0.10 0.11 0.14 0.04 0.85 0.12  81.1  9.2 f115w 0.26 0.00  1.4 0.2 f277w 0.32 0.00 1.0 0.2  nan  nan nan  nan  nan nan 1.02 0 0 0.17  0.00 0.16 0.00 0.17 0.00 0.30 0.01 0.22 0.00 0.15 0.00 0.14 0.00
EGS-15843 214.91838 52.87939 5.11  9.02 0.06  -8.00 0.02 0.09 0.03 0.02 0.02 0.38 0.15  -9.6  8.1 f115w 0.29 0.07  1.0 0.8 f277w 0.29 0.07 0.6 0.9  nan  nan nan  nan  nan nan 0.99 0 0 0.12  0.02 0.10 0.02 0.09 0.02 0.10 0.02 0.15 0.03 0.09 0.02 0.14 0.03
EGS-15922 214.97019 52.91645 6.46  8.67 0.14  -8.11 0.16 0.18 0.10 0.03 0.03 0.48 0.16  29.2 13.3 f150w 0.28 0.16  2.6 2.3 f356w 0.35 0.16 1.0 2.3  nan  nan nan  nan  nan nan 1.00 0 0 0.10  0.07 0.09 0.06 0.08 0.05 0.07 0.05 0.10 0.07 0.06 0.04 0.07 0.05
EGS-15964 214.92166 52.88228 4.03  9.47 0.08  -8.59 0.19 0.53 0.17 0.16 0.09 0.32 0.08 -80.0  8.0 f115w 2.31 0.98  0.3 0.6 f277w 2.07 0.97 0.5 0.6 1.12 0.71 0.6  1.4 -0.6 0.2 1.48 0 0 0.19  0.05 0.20 0.06 0.31 0.09 0.39 0.11 0.37 0.10 0.37 0.11 0.41 0.12
EGS-16050 214.94678 52.90053 6.33  9.35 0.10  -8.53 0.18 0.33 0.09 0.05 0.05 0.63 0.14  56.0 11.1 f150w 0.90 0.17  1.1 2.6 f356w 0.84 0.17 1.2 2.6 1.08 0.30 1.0  3.1 -0.2 0.1 1.04 0 0 0.11  0.07 0.11 0.07 0.10 0.07 0.13 0.09 0.19 0.13 0.20 0.14 0.14 0.10
EGS-16153 214.94560 52.90021 6.92  9.23 0.14  -8.24 0.18 0.23 0.09 0.14 0.11 0.75 0.15  21.3 12.4 f150w 0.35 0.23  0.8 0.9 f410m 0.38 0.23 0.6 0.9 0.91 0.82 1.3  2.6  0.6 0.3 0.93 0 0 0.14  0.02 0.14 0.02 0.13 0.02 0.14 0.02 0.17 0.03 0.17 0.03 0.15 0.03
EGS-16174 214.92263 52.88395 6.38  9.01 0.12  -8.12 0.19 0.17 0.10 0.03 0.03 0.44 0.16  70.5 11.6 f150w 2.34 0.97  3.2 1.9 f356w 1.79 0.91 2.2 1.9 1.31 0.86 1.5  1.5  0.2 0.1 0.96 0 0 0.12  0.07 0.17 0.10 0.17 0.10 0.19 0.11 0.18 0.11 0.16 0.09 0.14 0.08
EGS-16482 214.95405 52.90787 4.50  8.44 0.14  -8.01 0.12 0.12 0.14 0.13 0.05 0.64 0.15  12.5  9.3 f115w 0.36 0.07  0.8 0.8 f277w 0.41 0.07 1.8 0.8  nan  nan nan  nan  nan nan 0.98 0 0 0.10  0.02 0.09 0.02 0.11 0.02 0.22 0.04 0.14 0.03 0.09 0.02 0.08 0.01
EGS-16606 214.92188 52.88559 5.03  9.55 0.04  -8.02 0.03 0.09 0.04 0.03 0.03 0.65 0.15 -24.0  7.8 f115w 1.12 0.07  0.3 0.8 f277w 1.13 0.07 0.3 0.8 0.99 0.08 1.0  3.2 -0.0 0.1 1.25 0 0 0.22  0.04 0.24 0.04 0.32 0.06 0.48 0.09 0.46 0.09 0.38 0.07 0.39 0.07
EGS-16965 214.90039 52.87228 5.88  8.61 0.13  -8.02 0.11 0.12 0.09 0.01 0.01 0.92 0.11 -88.6 12.2 f150w 0.88 0.06  1.3 1.2 f356w 0.80 0.05 0.8 1.2 1.09 0.10 1.7  3.0  0.6 0.1 0.89 0 0 0.10  0.04 0.13 0.05 0.14 0.06 0.14 0.06 0.14 0.06 0.10 0.04 0.10 0.04
EGS-17121 214.94944 52.90785 4.65  9.98 0.07  -8.80 0.22 0.55 0.10 0.32 0.16 0.25 0.08  51.3  8.0 f115w 1.17 0.91  0.3 0.6 f277w 1.52 0.91 0.9 0.6 0.77 0.76 0.3  0.7 -0.3 1.1 1.15 0 0 0.19  0.06 0.23 0.07 0.35 0.10 0.65 0.19 0.71 0.20 0.68 0.19 0.72 0.20
EGS-17285 214.89653 52.87090 4.11 10.44 0.10  -8.32 0.19 0.33 0.16 0.62 0.07 0.57 0.15  89.4 12.9 f115w 0.45 0.03  3.1 1.3 f277w 0.78 0.03 2.5 1.3  nan  nan nan  nan  nan nan 1.46 2 1 0.88  0.06 1.11 0.07 1.81 0.11 2.31 0.15 3.11 0.20 3.22 0.20 3.60 0.23
EGS-19793 214.93673 52.91268 4.00  8.38 0.12  -7.94 0.05 0.05 0.08 0.11 0.07 0.33 0.16  45.7  8.5 f115w 0.04 0.08  9.0 1.5 f277w 0.17 0.08 5.6 1.2  nan  nan nan  nan  nan nan 1.14 0 0 0.15  0.03 0.14 0.03 0.14 0.03 0.20 0.04 0.14 0.03 0.08 0.01 0.07 0.01
EGS-19821 214.88618 52.87695 4.77  9.12 0.15  -8.31 0.20 0.35 0.15 0.15 0.08 0.26 0.14  86.2 11.8 f115w 1.19 0.03  0.4 1.4 f277w 1.30 0.04 0.4 1.4 0.92 0.04 1.2  5.5  0.3 0.2 0.99 0 0 0.15  0.01 0.16 0.02 0.19 0.02 0.31 0.03 0.27 0.02 0.20 0.02 0.19 0.02
EGS-19825 214.88572 52.87666 4.58  9.12 0.11  -8.42 0.20 0.40 0.16 0.24 0.09 0.29 0.09  31.6 10.6 f115w 1.01 0.92  0.4 0.6 f277w 1.00 0.92 0.7 0.6 1.01 1.31 0.6  1.0 -0.5 0.2 0.94 0 0 0.09  0.03 0.09 0.03 0.13 0.04 0.20 0.06 0.18 0.05 0.17 0.05 0.15 0.04
EGS-20047 214.95098 52.92395 4.73 10.73 0.07  -8.54 0.33 0.41 0.18 1.61 0.22 0.37 0.15 -53.6  7.8 f115w 1.34 0.07  1.4 1.0 f277w 1.22 0.07 1.0 1.0 1.09 0.08 1.5  1.8  0.4 0.1 1.30 0 1 0.07  0.01 0.19 0.04 0.42 0.08 0.97 0.18 1.36 0.25 1.86 0.34 2.09 0.39
EGS-34913 214.98147 52.89366 4.82  8.84 0.08  -8.21 0.26 0.23 0.18 0.06 0.06 0.26 0.08  -5.3  9.5 f115w 0.77 0.08  0.1 0.1 f277w 0.78 0.08 0.7 0.4 0.99 0.14 0.2  0.1 -1.2 0.1 0.99 0 0 0.06  0.01 0.06 0.01 0.06 0.01 0.13 0.01 0.06 0.01 0.14 0.01 0.09 0.01
EGS-35002 215.00668 52.91321 4.62  8.88 0.12  -8.42 0.19 0.40 0.15 0.11 0.08 0.73 0.07 -72.7  8.1 f115w 0.85 0.07  1.7 0.5 f277w 0.82 0.03 1.7 0.4 1.04 0.09 1.0  0.4 -0.0 0.0 1.09 0 0 0.08  0.00 0.07 0.00 0.09 0.00 0.14 0.00 0.12 0.00 0.11 0.00 0.09 0.01
EGS-35008 214.95180 52.87445 4.91  8.25 0.14  -8.33 0.23 0.32 0.15 0.03 0.03 0.52 0.17  62.4 11.0 f115w 0.47 0.08  0.2 1.6 f277w 0.58 0.09 1.0 1.8 0.80 0.18 0.2  1.6 -0.8 0.2 0.94 0 0 0.02  0.00 0.01 0.00 0.02 0.00 0.03 0.01 0.03 0.01 0.02 0.00 0.02 0.01
EGS-35030 214.98281 52.89673 4.29  8.03 0.10  -7.97 0.08 0.08 0.10 0.05 0.03 0.26 0.09 -69.1 11.1 f115w 1.14 0.95  1.6 0.7 f277w 1.14 0.95 1.2 0.6 1.00 1.18 1.4  0.9  0.5 0.2 0.91 0 0 0.07  0.02 0.07 0.02 0.07 0.02 0.07 0.02 0.06 0.02 0.05 0.01 0.04 0.01
EGS-35254 214.92976 52.86313 5.53  8.41 0.16  -8.22 0.19 0.25 0.13 0.04 0.04 0.41 0.16   6.0 12.1 f115w 0.36 0.97  3.2 2.0 f356w 0.47 0.97 1.4 1.9  nan  nan nan  nan  nan nan 0.91 0 0 0.04  0.02 0.04 0.02 0.03 0.02 0.05 0.03 0.05 0.03 0.04 0.03 0.05 0.03
EGS-35456 214.97914 52.90174 4.13  8.48 0.13  -8.22 0.18 0.31 0.18 0.09 0.06 0.63 0.15 -66.1  8.8 f115w 1.00 0.09  2.7 1.9 f277w 0.83 0.05 1.6 1.8 1.21 0.13 1.7  2.2  0.5 0.1 0.95 0 0 0.06  0.01 0.08 0.01 0.08 0.01 0.09 0.01 0.08 0.01 0.07 0.01 0.06 0.01
EGS-35543 214.91381 52.85686 5.04  9.18 0.09  -8.65 0.28 0.43 0.15 0.19 0.12 0.61 0.13 -64.0  8.6 f115w 0.61 0.06  2.2 1.6 f277w 0.61 0.04 2.0 1.6 0.99 0.11 1.1  1.1  0.1 0.1 0.96 0 0 0.04  0.00 0.07 0.01 0.09 0.01 0.11 0.01 0.12 0.01 0.12 0.01 0.13 0.02
EGS-35635 214.91399 52.85850 4.79  8.98 0.09  -8.51 0.30 0.37 0.17 0.07 0.07 0.36 0.08  27.6  9.7 f115w 0.46 0.08  4.2 0.7 f277w 0.52 0.07 2.2 0.3 0.87 0.20 1.9  0.4  0.9 0.0 0.96 0 1 0.05  0.00 0.05 0.01 0.05 0.00 0.14 0.01 0.07 0.01 0.14 0.01 0.09 0.01
EGS-35793 214.96387 52.89689 4.71  8.90 0.06  -8.05 0.10 0.11 0.08 0.03 0.04 0.35 0.08 -75.7  9.6 f115w 0.71 0.08  1.5 0.2 f277w 0.74 0.08 1.2 0.1 0.96 0.15 1.3  0.2  0.4 0.0 0.92 0 0 0.09  0.01 0.08 0.01 0.08 0.01 0.16 0.01 0.08 0.01 0.14 0.01 0.11 0.01
EGS-35899 214.93927 52.88112 4.70  9.04 0.08  -8.58 0.23 0.50 0.13 0.30 0.16 0.80 0.11 -19.1 12.8 f115w 0.53 0.05  0.1 1.2 f277w 0.69 0.05 0.9 1.2 0.77 0.09 0.1  1.3 -0.3 0.2 0.94 0 0 0.04  0.02 0.05 0.02 0.05 0.02 0.08 0.03 0.12 0.05 0.08 0.03 0.10 0.04
EGS-36022 214.90768 52.86080 4.31  8.23 0.12  -8.01 0.11 0.10 0.13 0.13 0.04 0.46 0.07 -29.2  5.0 f115w 0.51 0.08  1.3 0.2 f277w 0.56 0.08 1.0 0.1 0.91 0.19 1.3  0.3  0.6 0.1 0.85 0 0 0.08  0.01 0.08 0.02 0.10 0.02 0.09 0.02 0.08 0.01 0.06 0.01 0.06 0.01
EGS-36100 214.98906 52.91965 5.93  9.09 0.12  -8.35 0.25 0.28 0.13 0.04 0.03 0.37 0.16  60.4 12.8 f150w 0.76 0.17  1.4 2.3 f356w 0.79 0.16 2.3 2.3 0.96 0.29 0.6  1.2 -0.7 0.2 1.01 0 0 0.10  0.07 0.10 0.07 0.10 0.07 0.11 0.08 0.24 0.17 0.14 0.10 0.11 0.08
EGS-36331 214.92400 52.87728 4.23  8.59 0.14  -8.29 0.18 0.34 0.17 0.07 0.06 0.46 0.15  74.5  8.4 f115w 1.18 0.17  3.1 1.9 f277w 0.97 0.09 2.1 1.9 1.22 0.21 1.5  1.6  0.3 0.1 0.98 0 0 0.08  0.01 0.07 0.01 0.10 0.02 0.11 0.02 0.09 0.01 0.07 0.01 0.08 0.01
EGS-36374 214.92083 52.87577 4.71  9.06 0.10  -8.57 0.18 0.46 0.13 0.06 0.06 0.42 0.07  -4.7  9.4 f115w 1.07 0.08  0.8 0.1 f277w 1.04 0.08 0.5 0.1 1.03 0.11 1.4  0.4  0.3 0.0 0.97 0 0 0.09  0.01 0.09 0.01 0.10 0.01 0.16 0.01 0.14 0.01 0.13 0.01 0.12 0.01
EGS-36669 214.97600 52.92030 4.17  8.43 0.16  -8.13 0.16 0.25 0.19 0.06 0.05 0.48 0.10 -53.3 11.7 f115w 0.30 0.96  0.4 0.9 f277w 0.22 0.96 4.0 1.6  nan  nan nan  nan  nan nan 0.99 0 0 0.08  0.04 0.07 0.04 0.08 0.04 0.10 0.05 0.08 0.04 0.06 0.03 0.06 0.03
EGS-36861 214.91929 52.88370 5.92  8.23 0.16  -8.02 0.13 0.12 0.10 0.02 0.02 0.47 0.16  10.9  9.8 f150w 0.33 0.07  1.7 0.9 f356w 0.31 0.07 0.7 0.8  nan  nan nan  nan  nan nan 0.93 0 0 0.04  0.01 0.04 0.01 0.05 0.01 0.05 0.01 0.04 0.01 0.03 0.01 0.03 0.01
EGS-36883 214.97105 52.92075 4.22  8.75 0.16  -8.26 0.23 0.33 0.20 0.30 0.10 0.35 0.15  16.2  7.6 f115w 0.88 0.08  0.1 0.5 f277w 0.98 0.08 0.5 0.5  nan  nan nan  nan  nan nan 1.00 2 0 0.06  0.01 0.06 0.01 0.09 0.02 0.15 0.03 0.12 0.02 0.08 0.02 0.10 0.02
EGS-37094 214.97603 52.92789 4.46  8.90 0.12  -8.37 0.23 0.39 0.18 0.13 0.07 0.57 0.07 -55.7  5.4 f115w 0.24 0.08  2.7 0.4 f277w 0.28 0.08 2.0 0.2  nan  nan nan  nan  nan nan 1.05 0 0 0.09  0.02 0.09 0.02 0.11 0.02 0.16 0.03 0.13 0.02 0.12 0.02 0.12 0.02
EGS-37337 214.95316 52.91583 5.60  8.98 0.15  -8.38 0.27 0.35 0.14 0.23 0.11 0.25 0.15   1.0  9.1 f115w 0.07 0.07  2.5 0.9 f356w 1.09 0.07 0.7 0.8  nan  nan nan  nan  nan nan 1.20 2 0 0.05  0.01 0.06 0.01 0.06 0.01 0.07 0.01 0.11 0.02 0.08 0.02 0.11 0.02
EGS-37338 214.94874 52.91269 5.02  8.65 0.17  -8.20 0.18 0.27 0.14 0.03 0.03 0.86 0.07  54.3 18.5 f115w 0.18 0.01  4.6 0.9 f277w 0.37 0.03 3.9 0.6  nan  nan nan  nan  nan nan 1.00 0 0 0.09  0.00 0.08 0.01 0.07 0.00 0.11 0.00 0.09 0.00 0.12 0.01 0.10 0.01
EGS-37386 214.89397 52.87461 4.57  8.55 0.14  -8.46 0.19 0.49 0.14 0.03 0.04 0.89 0.12  69.8 14.2 f115w 0.43 0.05  0.6 1.6 f277w 0.42 0.04 0.5 1.6 1.02 0.16 1.1  4.4  0.1 0.2 0.93 0 0 0.04  0.00 0.04 0.01 0.04 0.00 0.04 0.00 0.05 0.01 0.12 0.01 0.07 0.01
EGS-37431 214.90922 52.88636 4.60  8.35 0.15  -8.01 0.15 0.13 0.17 0.24 0.06 0.27 0.10 -87.1 11.7 f115w 0.49 0.92  0.2 0.7 f277w 0.52 0.92 1.2 0.9 0.95 2.44 0.1  0.6 -1.8 0.9 0.94 0 0 0.05  0.02 0.05 0.03 0.07 0.03 0.15 0.07 0.10 0.05 0.07 0.04 0.04 0.02
EGS-37558 214.89923 52.88128 4.62  8.62 0.11  -8.27 0.18 0.32 0.16 0.03 0.03 0.21 0.07  38.4  7.9 f115w 0.96 0.08  0.3 0.1 f277w 0.97 0.08 0.3 0.0 0.99 0.12 1.0  0.2  0.0 0.0 1.15 0 0 0.08  0.01 0.07 0.01 0.06 0.01 0.08 0.01 0.07 0.01 0.08 0.01 0.07 0.01
EGS-37562 214.95973 52.92425 4.76  8.82 0.10  -8.61 0.20 0.49 0.13 0.11 0.10 0.48 0.08  -9.2  9.8 f115w 0.50 0.08  1.1 0.2 f277w 0.51 0.08 0.8 0.1 1.00 0.22 1.4  0.4  0.5 0.0 0.88 0 0 0.04  0.00 0.04 0.00 0.05 0.00 0.08 0.01 0.07 0.01 0.07 0.01 0.06 0.01
EGS-37800 214.90647 52.89064 4.14  8.87 0.11  -8.68 0.25 0.62 0.14 0.24 0.16 0.80 0.11   0.2 10.2 f115w 0.58 0.05  1.2 1.6 f277w 0.60 0.04 0.9 1.6 0.98 0.11 1.3  3.0  0.5 0.1 0.88 0 0 0.04  0.00 0.04 0.01 0.04 0.01 0.06 0.01 0.09 0.01 0.08 0.01 0.08 0.01
EGS-37813 214.89892 52.88541 4.76  8.76 0.14  -8.51 0.26 0.44 0.16 0.20 0.12 0.52 0.08  82.3  9.9 f115w 0.47 0.08  0.7 0.2 f277w 0.47 0.08 0.8 0.2 1.00 0.23 0.8  0.3 -0.3 0.1 0.90 0 0 0.03  0.00 0.03 0.00 0.05 0.00 0.10 0.01 0.07 0.01 0.05 0.01 0.05 0.01
EGS-37901 214.89327 52.88303 4.42  8.72 0.11  -8.45 0.19 0.43 0.16 0.12 0.09 0.35 0.15 -14.4  8.7 f115w 0.66 0.10  2.1 1.0 f277w 0.63 0.08 1.5 1.0 1.05 0.21 1.4  1.1  0.4 0.1 0.95 0 0 0.06  0.01 0.05 0.01 0.07 0.01 0.08 0.02 0.08 0.01 0.07 0.01 0.07 0.01
EGS-800   215.16943 52.97298 6.52  9.13 0.14  -8.14 0.25 0.20 0.14 0.40 0.17 0.37 0.15   2.6 12.2 f150w 0.34 0.24  1.9 1.0 f356w 0.27 0.24 0.7 0.9  nan  nan nan  nan  nan nan 0.87 1 0 0.08  0.01 0.10 0.02 0.10 0.02 0.10 0.02 0.11 0.02 0.11 0.02 0.21 0.04
EGS-833   215.10483 52.92774 4.86  8.75 0.10  -8.17 0.17 0.24 0.14 0.01 0.02 0.32 0.15  19.7 10.5 f115w 0.21 0.07  0.1 1.6 f277w 0.18 0.07 2.2 1.6  nan  nan nan  nan  nan nan 1.04 0 0 0.13  0.02 0.11 0.02 0.10 0.02 0.21 0.04 0.11 0.02 0.20 0.04 0.13 0.02
EGS-1006  215.10754 52.93094 4.12  8.24 0.06  -7.95 0.04 0.05 0.06 0.01 0.01 0.52 0.15 -53.2 10.2 f115w 0.68 0.04  1.0 1.8 f277w 0.68 0.04 0.8 1.8 0.99 0.09 1.2  3.5  0.3 0.1 0.87 0 0 0.15  0.02 0.16 0.02 0.16 0.02 0.16 0.02 0.11 0.02 0.09 0.01 0.08 0.01
EGS-1566  215.10360 52.93187 5.24  8.95 0.15  -8.18 0.19 0.21 0.13 0.02 0.02 0.44 0.15  46.1  8.4 f115w 0.93 0.06  3.1 1.8 f277w 1.04 0.04 1.8 1.8 0.90 0.07 1.7  2.0  0.8 0.1 1.04 0 0 0.14  0.02 0.12 0.02 0.12 0.02 0.15 0.02 0.16 0.02 0.18 0.03 0.12 0.02
EGS-1597  215.10020 52.92967 4.73  8.17 0.11  -7.99 0.09 0.10 0.11 0.02 0.02 0.68 0.07 -48.5  7.3 f115w 0.46 0.07  0.9 0.4 f277w 0.53 0.07 0.6 0.4 0.87 0.17 1.6  1.5  0.9 0.1 0.89 0 0 0.08  0.00 0.09 0.00 0.09 0.00 0.09 0.00 0.07 0.00 0.07 0.00 0.06 0.00
EGS-1611  215.10712 52.93467 4.08  8.18 0.12  -7.96 0.07 0.08 0.10 0.02 0.03 0.68 0.15  83.1  8.8 f115w 1.20 0.04  0.6 1.8 f277w 1.17 0.05 0.5 1.8 1.03 0.06 1.0  4.9 -0.0 0.2 0.94 0 0 0.12  0.02 0.13 0.02 0.13 0.02 0.11 0.02 0.07 0.01 0.07 0.01 0.05 0.01
EGS-1749  215.11387 52.94024 4.61  9.95 0.12  -8.45 0.25 0.41 0.17 0.69 0.14 0.49 0.15  84.9  7.8 f115w 1.91 0.08  0.6 0.8 f277w 1.67 0.07 0.7 0.8 1.14 0.07 0.8  1.3 -0.5 0.1 1.16 0 0 0.16  0.03 0.22 0.04 0.36 0.07 0.58 0.11 0.78 0.14 0.71 0.13 0.74 0.14
EGS-1981  215.08314 52.91992 4.99  9.12 0.11  -8.14 0.20 0.20 0.14 0.02 0.02 0.20 0.08  46.4 11.1 f115w 1.24 0.08  1.3 0.5 f277w 1.31 0.07 1.0 0.5 0.95 0.08 1.2  0.7  0.4 0.1 1.02 0 0 0.17  0.02 0.16 0.01 0.17 0.02 0.27 0.02 0.24 0.02 0.22 0.02 0.21 0.02
EGS-2317  215.07792 52.91812 5.22  9.03 0.12  -8.34 0.18 0.33 0.13 0.05 0.05 0.30 0.10  44.0 11.8 f115w 0.73 0.08  2.2 2.0 f277w 0.77 0.08 1.8 2.0 0.95 0.14 1.2  1.8  0.4 0.1 0.97 0 0 0.12  0.02 0.10 0.02 0.10 0.02 0.12 0.02 0.17 0.02 0.17 0.03 0.13 0.02
EGS-2419  215.16061 52.97704 5.55  8.78 0.17  -8.21 0.19 0.24 0.12 0.05 0.05 0.52 0.14 -70.7  9.9 f115w 0.79 0.36  1.3 0.9 f356w 0.81 0.36 1.2 0.9 0.98 0.62 1.1  1.2  0.2 0.2 1.07 0 0 0.09  0.03 0.09 0.03 0.10 0.03 0.11 0.04 0.11 0.04 0.12 0.04 0.10 0.03
EGS-2594  215.14532 52.96729 4.72  9.05 0.14  -8.40 0.23 0.39 0.16 0.21 0.10 0.20 0.09  60.1 10.6 f115w 1.10 0.91  0.1 0.6 f277w 1.05 0.91 1.1 0.6 1.06 1.26 0.1  0.6 -1.9 0.6 1.05 0 1 0.09  0.03 0.09 0.03 0.12 0.03 0.19 0.06 0.17 0.05 0.14 0.04 0.14 0.04
EGS-2639  215.09646 52.93303 4.50  9.44 0.09  -8.62 0.16 0.51 0.11 0.06 0.06 0.47 0.15 -85.6 10.1 f115w 1.31 0.05  0.7 1.8 f277w 1.21 0.04 0.7 1.8 1.08 0.05 1.1  4.1 -0.0 0.2 1.57 0 0 0.19  0.03 0.19 0.03 0.26 0.04 0.37 0.05 0.34 0.05 0.31 0.04 0.30 0.04
EGS-2751  215.13383 52.96013 4.60  9.29 0.10  -8.59 0.16 0.48 0.12 0.06 0.07 0.55 0.13   5.3 11.7 f115w 1.86 0.04  0.4 1.3 f277w 1.88 0.03 0.4 1.3  nan  nan nan  nan  nan nan 1.07 2 0 0.14  0.01 0.13 0.01 0.17 0.02 0.26 0.02 0.24 0.02 0.21 0.02 0.22 0.02
EGS-2865  215.14693 52.97006 5.20  9.00 0.12  -8.46 0.19 0.38 0.12 0.05 0.05 0.56 0.13 -89.5 11.8 f115w 0.89 0.05  0.7 1.3 f277w 0.89 0.03 0.8 1.3 1.00 0.06 0.8  2.0 -0.2 0.2 0.95 0 0 0.08  0.01 0.08 0.01 0.08 0.01 0.12 0.01 0.10 0.01 0.14 0.01 0.12 0.01
EGS-2901  215.09128 52.93080 4.27  9.17 0.11  -8.51 0.17 0.48 0.15 0.04 0.05 0.59 0.15  -4.2 10.2 f115w 1.46 0.06  0.8 1.8 f277w 1.35 0.05 0.7 1.8 1.08 0.06 1.2  4.2  0.0 0.1 1.14 0 0 0.14  0.02 0.15 0.02 0.19 0.03 0.22 0.03 0.20 0.03 0.23 0.03 0.21 0.03
EGS-3005  215.15205 52.97405 4.28 10.10 0.07  -8.82 0.23 0.63 0.10 0.43 0.19 0.42 0.15   7.5  8.3 f115w 1.41 0.04  0.1 1.8 f277w 1.43 0.04 0.3 1.8  nan  nan nan  nan  nan nan 2.03 2 0 0.23  0.03 0.29 0.04 0.48 0.07 0.87 0.13 0.98 0.14 0.90 0.13 0.96 0.14
EGS-3019  215.10084 52.93842 5.33  9.81 0.07  -8.58 0.33 0.33 0.14 0.16 0.13 0.25 0.06 -82.7 10.7 f115w 1.78 0.07  2.1 0.4 f277w 1.82 0.04 2.3 0.4 0.98 0.05 0.9  0.3 -0.1 0.0 0.95 0 0 0.13  0.01 0.16 0.01 0.24 0.01 0.43 0.02 0.48 0.02 0.44 0.02 0.42 0.02
EGS-3073  215.08620 52.92828 4.36  9.79 0.07  -8.83 0.23 0.64 0.09 0.36 0.15 0.31 0.14  31.0 10.1 f115w 1.47 0.04  0.2 1.8 f277w 1.10 0.04 0.9 1.8  nan  nan nan  nan  nan nan 2.00 2 0 0.14  0.02 0.14 0.02 0.16 0.02 0.31 0.04 0.40 0.06 0.71 0.10 0.38 0.05
EGS-3885  215.07792 52.92726 4.19  9.08 0.09  -8.44 0.16 0.48 0.16 0.06 0.05 0.55 0.09 -81.7  8.9 f115w 0.54 0.96  0.8 0.6 f277w 0.63 0.96 1.5 0.6 0.86 2.01 0.5  0.5 -0.6 1.2 1.10 0 0 0.15  0.04 0.13 0.04 0.14 0.04 0.19 0.06 0.18 0.05 0.16 0.05 0.17 0.05
EGS-3907  215.08321 52.93120 5.41  9.63 0.10  -8.57 0.20 0.43 0.10 0.20 0.09 0.34 0.15 -69.2  7.8 f115w 1.02 0.07  0.1 0.8 f356w 0.99 0.07 0.6 0.8  nan  nan nan  nan  nan nan 1.56 2 0 0.18  0.03 0.18 0.03 0.18 0.03 0.30 0.06 0.36 0.07 0.49 0.09 0.35 0.07
EGS-4873  215.11767 52.96091 4.67  8.37 0.13  -7.99 0.09 0.10 0.11 0.03 0.03 0.35 0.15  29.9  7.6 f115w 0.11 0.07  4.4 0.7 f277w 0.34 0.07 2.7 0.5  nan  nan nan  nan  nan nan 0.96 0 0 0.12  0.02 0.11 0.02 0.11 0.02 0.22 0.04 0.13 0.02 0.08 0.02 0.06 0.01
EGS-5305  215.08719 52.94156 5.29 10.08 0.10  -8.43 0.18 0.34 0.12 0.29 0.07 0.38 0.14 -17.1 14.0 f115w 0.96 0.05  1.6 0.7 f277w 1.04 0.04 1.5 0.7 0.92 0.06 1.1  0.7  0.3 0.1 1.51 0 0 0.43  0.04 0.46 0.05 0.55 0.06 0.92 0.09 0.90 0.09 1.30 0.13 1.10 0.11
EGS-5692  215.08072 52.93936 5.07  8.91 0.12  -8.20 0.19 0.23 0.13 0.08 0.05 0.51 0.15  58.1  7.7 f115w 0.36 0.07  4.3 0.7 f277w 0.47 0.07 2.4 0.5  nan  nan nan  nan  nan nan 1.26 0 0 0.12  0.02 0.12 0.02 0.11 0.02 0.21 0.04 0.14 0.03 0.20 0.04 0.14 0.03
EGS-5716  215.07971 52.93827 4.64  9.91 0.06  -8.05 0.04 0.10 0.05 0.08 0.08 0.43 0.15 -50.5  7.6 f115w 1.78 0.07  0.4 0.5 f277w 1.75 0.07 0.3 0.5  nan  nan nan  nan  nan nan 4.26 2 0 0.57  0.10 0.54 0.10 0.54 0.10 1.08 0.20 0.65 0.12 1.13 0.21 0.80 0.15
EGS-5850  215.07154 52.93378 4.18  9.46 0.08  -8.53 0.18 0.48 0.16 0.14 0.09 0.26 0.08  84.1  8.0 f115w 2.45 0.96  1.1 0.6 f277w 2.40 0.96 0.7 0.6 1.02 0.57 1.6  1.6  0.6 0.2 2.84 0 0 0.22  0.06 0.21 0.06 0.38 0.11 0.38 0.11 0.40 0.11 0.38 0.11 0.41 0.12
EGS-5874  215.05811 52.92428 4.47  9.27 0.12  -8.21 0.19 0.26 0.17 0.20 0.07 0.40 0.08 -34.3 11.0 f115w 1.79 0.06  2.6 2.4 f277w 1.58 0.04 2.0 2.4  nan  nan nan  nan  nan nan 1.19 2 0 0.24  0.03 0.21 0.03 0.26 0.04 0.36 0.05 0.34 0.05 0.30 0.04 0.30 0.04
EGS-6563  215.07658 52.94151 4.20  9.29 0.08  -8.64 0.16 0.53 0.15 0.07 0.07 0.49 0.09 -54.3  8.9 f115w 0.61 0.96  1.6 0.6 f277w 0.70 0.96 1.5 0.6 0.87 1.82 1.1  0.6  0.4 0.3 1.21 0 0 0.13  0.04 0.14 0.04 0.20 0.06 0.26 0.07 0.23 0.06 0.25 0.07 0.25 0.07
EGS-6644  215.09059 52.95163 5.46  9.61 0.11  -8.56 0.17 0.44 0.08 0.07 0.06 0.48 0.15 -21.4 10.9 f115w 0.50 0.05  0.9 0.9 f356w 0.58 0.05 0.9 0.9 0.86 0.11 1.0  1.5  0.3 0.2 1.15 1 0 0.26  0.03 0.26 0.03 0.26 0.03 0.32 0.03 0.53 0.06 0.54 0.06 0.43 0.05
EGS-6895  215.06159 52.93286 6.19  8.63 0.14  -8.15 0.20 0.19 0.11 0.14 0.06 0.61 0.16 -47.3 12.2 f150w 0.42 0.92  1.2 1.2 f356w 0.39 0.91 1.5 1.2 1.08 3.49 0.8  1.1 -0.4 0.3 0.92 0 0 0.03  0.02 0.06 0.03 0.06 0.03 0.06 0.04 0.06 0.03 0.05 0.03 0.05 0.03
EGS-6988  215.13644 52.98602 5.44 10.00 0.11  -8.42 0.21 0.33 0.12 0.27 0.07 0.76 0.13 -46.8  9.3 f115w 0.99 0.36  0.2 0.9 f356w 1.01 0.36 0.7 0.9 0.98 0.51 0.3  1.5 -0.9 0.2 2.47 0 0 0.36  0.12 0.46 0.16 0.44 0.15 0.78 0.26 0.75 0.25 1.01 0.34 0.93 0.31
EGS-7362  215.08616 52.95222 5.41 10.28 0.10  -8.49 0.19 0.36 0.12 0.38 0.09 0.43 0.14 -22.7 14.1 f115w 2.50 0.08  1.8 0.7 f356w 2.30 0.05 1.7 0.7 1.09 0.04 1.0  0.6 -0.1 0.1 1.81 0 0 0.51  0.05 0.53 0.06 0.68 0.07 1.21 0.12 1.23 0.13 1.78 0.18 1.55 0.16
EGS-7848  215.05910 52.93645 4.37  9.78 0.09  -8.06 0.10 0.14 0.11 0.33 0.05 0.21 0.08 -84.6  8.5 f115w 2.81 0.04  1.4 1.9 f277w 2.63 0.03 0.8 1.9  nan  nan nan  nan  nan nan 4.86 2 0 0.89  0.10 0.94 0.11 1.14 0.13 1.78 0.21 1.64 0.19 1.24 0.14 1.28 0.15
EGS-8198  215.13338 52.99130 4.00  8.66 0.15  -8.26 0.18 0.37 0.20 0.07 0.06 0.20 0.09 -88.7 10.0 f115w 2.19 1.01  1.1 0.7 f277w 2.04 0.98 0.6 0.6 1.07 0.72 1.8  2.1  0.6 0.2 1.05 0 0 0.09  0.03 0.11 0.03 0.12 0.04 0.16 0.05 0.12 0.04 0.09 0.03 0.09 0.03
EGS-8362  215.08047 52.95438 5.07  9.32 0.15  -8.30 0.21 0.31 0.15 0.19 0.07 0.32 0.06   9.6 10.7 f115w 0.89 0.03  1.1 0.4 f277w 1.00 0.03 1.8 0.4 0.89 0.04 0.6  0.3 -0.5 0.1 1.47 0 0 0.21  0.01 0.21 0.01 0.23 0.01 0.49 0.02 0.29 0.01 0.54 0.02 0.38 0.02
EGS-8817  215.08004 52.95679 4.65  9.49 0.10  -8.37 0.17 0.38 0.14 0.13 0.08 0.32 0.08  52.3  6.2 f115w 0.46 0.91  1.1 0.5 f277w 0.74 0.91 0.9 0.5 0.62 1.46 1.2  0.9  1.3 0.3 1.70 0 0 0.34  0.02 0.34 0.02 0.37 0.02 0.57 0.04 0.54 0.03 0.42 0.03 0.43 0.03
EGS-32018 215.09629 52.91975 4.23  8.65 0.12  -8.30 0.21 0.34 0.18 0.17 0.09 0.63 0.16  26.0  8.7 f115w 0.39 0.07  1.1 0.8 f277w 0.40 0.07 0.8 0.8  nan  nan nan  nan  nan nan 0.91 0 0 0.06  0.01 0.05 0.01 0.08 0.01 0.09 0.02 0.09 0.02 0.07 0.01 0.09 0.02
EGS-32035 215.09501 52.91977 4.19  7.95 0.12  -7.97 0.07 0.07 0.10 0.02 0.02 0.53 0.15  49.7  8.8 f115w 0.59 0.05  0.6 1.8 f277w 0.61 0.05 0.5 1.8 0.97 0.11 1.3  6.5  0.3 0.1 0.93 0 0 0.06  0.01 0.06 0.01 0.06 0.01 0.06 0.01 0.04 0.01 0.03 0.01 0.03 0.01
EGS-32038 215.13648 52.94904 4.01  8.79 0.12  -8.44 0.17 0.46 0.17 0.06 0.05 0.61 0.07  48.7  5.2 f115w 0.28 0.09  4.5 2.0 f277w 0.38 0.08 2.4 0.9  nan  nan nan  nan  nan nan 0.93 0 0 0.08  0.02 0.08 0.02 0.11 0.02 0.13 0.02 0.11 0.02 0.10 0.02 0.10 0.02
EGS-32044 215.10191 52.92486 5.64  9.51 0.12  -8.11 0.21 0.18 0.13 0.18 0.08 0.56 0.15  85.1 13.4 f150w 4.05 1.12  3.6 1.9 f356w 3.04 0.97 2.0 1.9 1.33 0.56 1.8  2.0  0.5 0.1 0.85 0 0 0.18  0.11 0.24 0.14 0.33 0.19 0.40 0.23 0.43 0.25 0.37 0.21 0.31 0.18
EGS-32087 215.10452 52.92780 5.36  8.73 0.13  -8.16 0.22 0.20 0.14 0.03 0.03 0.84 0.14  35.7 11.5 f115w 0.44 0.37  1.1 0.9 f356w 0.42 0.37 1.1 0.9 1.03 1.25 1.0  1.2 -0.0 0.3 0.81 0 0 0.05  0.02 0.06 0.02 0.07 0.02 0.08 0.03 0.08 0.03 0.07 0.02 0.06 0.02
EGS-32133 215.16194 52.96960 4.18  8.26 0.17  -8.07 0.13 0.18 0.16 0.04 0.03 0.74 0.09 -44.5  6.1 f115w 1.25 0.10  0.6 0.7 f277w 1.16 0.06 0.4 0.7 1.07 0.10 1.4  2.8  0.2 0.1 0.85 0 0 0.06  0.01 0.06 0.01 0.07 0.01 0.08 0.01 0.06 0.00 0.05 0.01 0.03 0.01
EGS-32175 215.08846 52.91885 4.92 10.60 0.06 -11.57 1.39 0.75 0.00 0.61 0.14 0.66 0.07  28.2  4.8 f115w 2.39 0.05  0.6 0.1 f277w 1.76 0.04 1.3 0.0 1.36 0.04 0.5  0.0 -1.5 0.0 0.85 0 0 0.04  0.01 0.19 0.01 0.40 0.03 0.79 0.05 1.10 0.08 1.30 0.09 1.38 0.10
EGS-32254 215.10200 52.92990 4.21  9.63 0.08  -8.78 0.23 0.62 0.12 0.24 0.15 0.27 0.08  65.9  7.5 f115w 1.67 0.96  0.7 0.4 f277w 1.63 0.96 0.7 0.4 1.02 0.84 1.0  0.9 -0.0 0.2 2.92 1 0 0.14  0.01 0.15 0.01 0.23 0.02 0.35 0.02 0.39 0.02 0.37 0.03 0.41 0.03
EGS-32341 215.11203 52.93897 6.52  7.97 0.12  -7.97 0.08 0.07 0.07 0.01 0.02 0.24 0.20 -85.4 15.0 f150w 0.01 0.05  7.8 3.6 f356w 0.11 0.08 3.8 3.2  nan  nan nan  nan  nan nan 0.96 0 0 0.04  0.01 0.04 0.01 0.03 0.01 0.03 0.01 0.03 0.01 0.02 0.01 0.02 0.01
EGS-32357 215.12842 52.95099 5.86  8.53 0.13  -8.32 0.20 0.28 0.11 0.04 0.04 0.36 0.09 -42.9 12.8 f150w 0.89 0.31  1.4 1.2 f356w 0.97 0.31 0.8 1.2 0.91 0.44 1.9  3.3  1.1 0.2 0.87 0 0 0.04  0.02 0.03 0.02 0.04 0.02 0.06 0.03 0.05 0.03 0.04 0.03 0.04 0.02
EGS-32420 215.14317 52.96250 4.58  9.02 0.08  -8.70 0.20 0.51 0.13 0.09 0.08 0.08 0.14  21.8 10.1 f115w 0.82 0.10  3.2 1.2 f277w 0.90 0.06 2.8 1.1 0.91 0.13 1.1  0.6  0.2 0.1 1.12 0 0 0.06  0.01 0.05 0.01 0.05 0.01 0.12 0.01 0.08 0.01 0.12 0.01 0.09 0.01
EGS-32575 215.08845 52.92691 4.67  9.22 0.10  -8.62 0.20 0.49 0.12 0.14 0.11 0.22 0.09 -67.2 11.0 f115w 1.26 0.91  0.5 0.6 f277w 1.24 0.91 0.6 0.6 1.01 1.05 0.8  1.2 -0.3 0.3 0.95 0 0 0.09  0.02 0.09 0.03 0.12 0.04 0.19 0.05 0.18 0.05 0.16 0.04 0.16 0.05
EGS-32582 215.16078 52.97803 4.51  8.79 0.12  -8.40 0.17 0.39 0.15 0.06 0.06 0.62 0.16 -59.5  8.3 f115w 0.74 0.08  1.4 0.8 f277w 0.71 0.07 1.1 0.8 1.04 0.15 1.3  1.2  0.3 0.1 0.96 0 0 0.09  0.02 0.08 0.02 0.10 0.02 0.13 0.02 0.11 0.02 0.09 0.02 0.10 0.02
EGS-32632 215.15887 52.97759 4.21  8.36 0.11  -7.98 0.10 0.10 0.14 0.27 0.08 0.40 0.15  53.1  7.6 f115w 0.56 0.11  2.9 0.5 f277w 0.88 0.08 1.5 0.5  nan  nan nan  nan  nan nan 1.07 2 0 0.06  0.01 0.06 0.01 0.08 0.01 0.14 0.03 0.10 0.02 0.07 0.01 0.05 0.01
EGS-32653 215.13327 52.96004 4.64  9.40 0.09  -8.62 0.22 0.50 0.14 0.22 0.13 0.57 0.13  83.6  9.2 f115w 1.52 0.09  1.2 0.2 f277w 1.58 0.04 1.2 0.2 0.96 0.06 1.0  0.2  0.1 0.0 0.99 0 0 0.10  0.01 0.11 0.01 0.15 0.01 0.26 0.01 0.24 0.01 0.22 0.01 0.24 0.02
EGS-32741 215.09763 52.93674 4.62  8.96 0.10  -8.65 0.22 0.52 0.13 0.17 0.12 0.46 0.15   6.2  8.1 f115w 0.64 0.07  0.1 0.8 f277w 0.68 0.07 0.2 0.8 0.94 0.15 0.6  4.4 -0.1 0.1 0.91 0 0 0.04  0.01 0.04 0.01 0.06 0.01 0.12 0.02 0.10 0.02 0.08 0.01 0.08 0.02
EGS-33117 215.12907 52.96575 4.11  8.88 0.14  -8.33 0.23 0.37 0.20 0.22 0.09 0.49 0.15  26.8  8.7 f115w 0.61 0.04  1.5 1.8 f277w 0.62 0.04 1.1 1.8 0.97 0.09 1.4  3.0  0.6 0.2 0.88 0 0 0.09  0.01 0.09 0.01 0.13 0.02 0.16 0.02 0.15 0.02 0.13 0.02 0.13 0.02
EGS-33160 215.10062 52.94639 4.66  8.82 0.11  -8.39 0.18 0.39 0.15 0.07 0.06 0.46 0.13 -33.5 11.8 f115w 0.38 0.03  1.5 1.3 f277w 0.45 0.03 0.9 1.3  nan  nan nan  nan  nan nan 0.90 0 0 0.08  0.01 0.08 0.01 0.08 0.01 0.15 0.01 0.11 0.01 0.09 0.01 0.08 0.01
EGS-33299 215.06388 52.92232 4.12  8.61 0.14  -8.20 0.23 0.32 0.23 0.35 0.13 0.48 0.16 -86.4 11.5 f115w 0.20 0.08  1.6 1.7 f277w 0.18 0.08 2.1 1.8  nan  nan nan  nan  nan nan 0.91 0 0 0.05  0.01 0.05 0.01 0.05 0.01 0.13 0.02 0.11 0.02 0.06 0.01 0.06 0.01
EGS-33416 215.07779 52.93425 4.18  8.64 0.18  -8.15 0.15 0.24 0.17 0.02 0.03 0.57 0.15 -87.3  7.9 f115w 1.06 0.09  1.2 0.5 f277w 1.05 0.08 0.8 0.5 1.01 0.11 1.5  0.9  0.5 0.1 0.95 0 0 0.13  0.02 0.12 0.02 0.15 0.03 0.14 0.03 0.13 0.02 0.11 0.02 0.10 0.02
EGS-33418 215.08726 52.94101 4.69  9.16 0.09  -8.50 0.27 0.40 0.17 0.06 0.06 0.31 0.07  49.0 11.1 f115w 1.14 0.10  1.5 0.4 f277w 1.20 0.09 1.1 0.4 0.95 0.11 1.5  0.7  0.6 0.1 0.96 0 0 0.11  0.01 0.11 0.01 0.10 0.01 0.19 0.02 0.15 0.01 0.21 0.02 0.16 0.01
EGS-33464 215.11399 52.96061 4.79  8.66 0.10  -8.22 0.18 0.28 0.16 0.02 0.02 0.52 0.12  16.0  8.4 f115w 0.47 0.04  0.1 1.6 f277w 0.54 0.05 2.9 1.6 0.87 0.10 0.0  0.6 -2.8 0.2 1.04 0 0 0.09  0.01 0.07 0.01 0.08 0.01 0.15 0.02 0.07 0.01 0.16 0.02 0.10 0.01
EGS-33701 215.11602 52.96602 5.45  8.82 0.13  -8.25 0.19 0.25 0.13 0.03 0.03 0.55 0.16 -65.9 11.6 f115w 0.99 0.98  0.9 1.9 f356w 0.98 0.98 0.7 1.9 1.01 1.43 1.3  4.6  0.4 0.3 0.95 0 0 0.09  0.05 0.09 0.05 0.09 0.06 0.11 0.06 0.13 0.07 0.11 0.07 0.12 0.07
EGS-33914 215.14197 52.98805 4.09  7.83 0.15  -8.00 0.11 0.10 0.14 0.07 0.05 0.25 0.18 -12.6 10.3 f115w 0.02 0.08  2.7 3.0 f277w 0.25 0.08 3.0 1.7  nan  nan nan  nan  nan nan 1.06 0 0 0.09  0.23 0.08 0.02 0.07 0.01 0.04 0.01 0.03 0.01 0.02 0.01 0.02 0.01
EGS-34132 215.11611 52.97419 4.28  8.38 0.16  -8.09 0.16 0.20 0.17 0.09 0.05 0.59 0.12  54.5  8.6 f115w 0.25 0.03  3.0 1.3 f277w 0.35 0.01 1.6 0.7  nan  nan nan  nan  nan nan 0.95 0 0 0.09  0.01 0.08 0.00 0.08 0.00 0.14 0.00 0.09 0.00 0.07 0.00 0.06 0.00
EGS-34145 215.08754 52.95425 4.53  8.85 0.11  -8.31 0.23 0.33 0.20 0.03 0.03 0.60 0.04  -2.7  6.0 f115w 0.15 0.07  7.7 1.6 f277w 0.22 0.01 4.4 1.5  nan  nan nan  nan  nan nan 0.99 0 0 0.10  0.01 0.09 0.01 0.08 0.01 0.13 0.01 0.09 0.00 0.13 0.00 0.10 0.00
EGS-34255 215.11699 52.97728 4.33  8.28 0.15  -8.03 0.12 0.14 0.14 0.04 0.04 0.53 0.15 -25.0  8.1 f115w 1.29 0.08  0.4 0.8 f277w 1.20 0.08 0.5 0.8 1.08 0.10 0.7  2.0 -0.4 0.1 0.93 0 0 0.09  0.02 0.10 0.02 0.10 0.02 0.11 0.02 0.09 0.02 0.07 0.01 0.06 0.01
EGS-34341 215.12694 52.98595 5.30  8.83 0.13  -8.02 0.08 0.11 0.07 0.02 0.02 0.90 0.13  70.2 10.8 f115w 0.51 0.37  1.0 0.9 f277w 0.53 0.37 0.8 0.9 0.96 0.96 1.4  2.1  0.5 0.2 0.95 0 0 0.07  0.02 0.07 0.02 0.09 0.03 0.08 0.03 0.08 0.03 0.08 0.03 0.07 0.02
EGS-34345 215.08173 52.95416 5.25  8.96 0.17  -8.30 0.27 0.35 0.17 0.33 0.13 0.79 0.14  62.2 11.3 f115w 0.37 0.19  3.7 2.7 f277w 0.44 0.19 2.1 2.6  nan  nan nan  nan  nan nan 0.91 0 0 0.07  0.05 0.06 0.04 0.06 0.04 0.07 0.05 0.12 0.09 0.23 0.16 0.13 0.09
EGS-34422 215.07126 52.94807 4.09  8.29 0.15  -8.02 0.11 0.11 0.12 0.15 0.06 0.62 0.15 -41.4  8.8 f115w 0.92 0.05  0.8 1.8 f277w 0.90 0.04 0.7 1.8 1.02 0.07 1.1  4.2  0.1 0.1 0.75 0 0 0.08  0.01 0.09 0.01 0.11 0.02 0.11 0.02 0.09 0.01 0.07 0.01 0.06 0.01
EGS-34550 215.10667 52.97543 4.87  7.80 0.07  -7.95 0.05 0.05 0.07 0.01 0.01 0.59 0.07  72.8  5.6 f115w 0.86 0.09  0.6 0.1 f277w 0.87 0.09 0.5 0.1 0.99 0.15 1.3  0.5  0.2 0.0 0.83 0 0 0.04  0.01 0.04 0.01 0.05 0.01 0.05 0.01 0.03 0.01 0.02 0.00 0.02 0.00
EGS-34646 215.05360 52.93969 4.04  8.34 0.12  -8.37 0.19 0.42 0.18 0.05 0.05 0.45 0.16 -76.2  8.9 f115w 0.65 0.06  0.2 1.8 f277w 0.61 0.06 0.4 1.8 1.06 0.14 0.5  4.7 -0.5 0.2 0.84 0 0 0.04  0.01 0.04 0.01 0.04 0.01 0.04 0.01 0.04 0.01 0.04 0.01 0.03 0.01
EGS-34682 215.06301 52.94709 5.74  9.48 0.12  -8.48 0.24 0.37 0.11 0.35 0.13 0.31 0.15  10.7 13.4 f150w 1.07 0.95  1.0 1.9 f356w 1.02 0.95 1.2 1.9  nan  nan nan  nan  nan nan 1.21 2 0 0.07  0.04 0.10 0.06 0.11 0.06 0.18 0.10 0.26 0.15 0.19 0.11 0.24 0.13
EGS-889   215.01923 52.86748 4.13  9.07 0.11  -7.98 0.07 0.09 0.10 0.23 0.05 0.49 0.15  35.1  7.8 f115w 0.29 0.07  2.9 0.8 f277w 0.40 0.07 1.7 0.8  nan  nan nan  nan  nan nan 1.79 0 0 0.42  0.08 0.41 0.08 0.48 0.09 0.76 0.14 0.59 0.11 0.39 0.07 0.41 0.08
EGS-1466  215.04485 52.88933 4.48  9.25 0.11  -8.44 0.16 0.43 0.13 0.06 0.06 0.62 0.14  32.1  7.6 f115w 0.78 0.07  1.3 0.5 f277w 0.91 0.07 1.0 0.4  nan  nan nan  nan  nan nan 1.33 2 0 0.19  0.03 0.18 0.03 0.23 0.04 0.37 0.07 0.31 0.06 0.22 0.04 0.23 0.04
EGS-1971  215.05943 52.90296 4.17  8.29 0.13  -8.00 0.10 0.10 0.13 0.03 0.03 0.54 0.15  43.8 10.1 f115w 0.98 0.05  1.3 1.8 f277w 0.93 0.05 1.1 1.8 1.05 0.08 1.2  2.6  0.2 0.1 0.90 0 0 0.12  0.02 0.13 0.02 0.14 0.02 0.16 0.02 0.11 0.02 0.08 0.01 0.08 0.01
EGS-2019  215.04980 52.89657 4.07  9.02 0.10  -8.55 0.19 0.56 0.15 0.10 0.09 0.31 0.11   1.7 11.8 f115w 0.90 0.97  0.1 0.9 f277w 0.90 0.97 0.4 0.8  nan  nan nan  nan  nan nan 1.06 2 0 0.10  0.05 0.09 0.04 0.11 0.05 0.16 0.08 0.15 0.07 0.13 0.06 0.15 0.07
EGS-2465  215.01978 52.87784 4.54  9.02 0.14  -8.30 0.23 0.36 0.17 0.27 0.12 0.69 0.16   2.4  9.3 f115w 0.17 0.08  2.2 2.1 f277w 0.12 0.07 2.4 2.3  nan  nan nan  nan  nan nan 1.76 0 0 0.10  0.02 0.09 0.02 0.12 0.02 0.26 0.05 0.21 0.04 0.13 0.02 0.13 0.02
EGS-2907  215.03312 52.89001 5.23  9.37 0.13  -8.45 0.18 0.38 0.12 0.06 0.05 0.52 0.15  32.4  7.9 f115w 1.59 0.18  3.0 1.0 f277w 1.95 0.10 2.5 1.0  nan  nan nan  nan  nan nan 1.32 2 0 0.23  0.05 0.18 0.03 0.20 0.04 0.37 0.07 0.24 0.04 0.36 0.07 0.31 0.06
EGS-2999  215.03565 52.89223 7.23  9.82 0.13  -8.23 0.21 0.21 0.09 0.40 0.10 0.37 0.08  67.4  9.8 f150w 1.10 0.04  0.7 1.8 f410m 1.30 0.04 1.0 1.8 0.85 0.04 0.7  2.3 -0.0 0.2 1.12 0 0 0.18  0.02 0.22 0.03 0.25 0.03 0.31 0.04 0.39 0.05 0.50 0.07 0.46 0.06
EGS-3062  215.01407 52.87723 4.60  9.46 0.11  -8.27 0.20 0.30 0.16 0.31 0.07 0.72 0.05  77.7  2.4 f115w 0.77 0.01  1.0 1.0 f277w 0.80 0.01 0.9 1.0 0.96 0.02 1.2  1.8  0.3 0.2 1.34 0 1 0.25  0.01 0.27 0.01 0.36 0.01 0.52 0.02 0.53 0.02 0.44 0.02 0.43 0.01
EGS-3087  215.05395 52.90572 4.08  8.44 0.14  -8.03 0.11 0.11 0.11 0.09 0.05 0.92 0.12 -60.1 14.9 f115w 0.94 0.03  0.7 0.2 f277w 0.93 0.02 0.8 0.2 1.00 0.04 0.9  0.3 -0.1 0.0 0.89 0 0 0.13  0.00 0.14 0.01 0.15 0.00 0.16 0.00 0.11 0.00 0.09 0.00 0.08 0.01
EGS-3117  215.04420 52.89875 4.59 10.54 0.08  -8.67 0.22 0.51 0.12 0.61 0.15 0.70 0.11  42.7  7.1 f115w 1.58 0.08  2.2 0.9 f277w 1.46 0.07 2.0 0.9 1.08 0.08 1.1  0.7  0.0 0.1 1.13 0 0 0.44  0.08 0.52 0.10 0.78 0.15 1.73 0.33 2.02 0.38 2.09 0.39 2.24 0.42
EGS-3289  215.00946 52.87533 5.86 10.00 0.12  -8.40 0.22 0.34 0.11 0.52 0.13 0.48 0.15  84.8 13.4 f150w 0.73 0.94  0.8 1.9 f356w 1.01 0.94 1.5 1.9 0.72 1.16 0.5  1.4 -0.1 0.3 1.23 1 0 0.21  0.12 0.25 0.14 0.30 0.17 0.47 0.27 0.68 0.39 0.57 0.33 0.80 0.45
EGS-3535  215.05472 52.90869 4.16  9.71 0.11  -8.39 0.21 0.38 0.18 0.41 0.09 0.73 0.05  67.2  2.4 f115w 0.34 0.01  2.1 1.0 f277w 0.40 0.00 2.0 1.0  nan  nan nan  nan  nan nan 1.26 0 0 0.27  0.01 0.31 0.01 0.45 0.02 0.64 0.02 0.68 0.02 0.65 0.02 0.71 0.02
EGS-3620  215.00898 52.87669 5.14  9.42 0.10  -7.94 0.04 0.04 0.06 0.45 0.07 0.52 0.16 -16.6  8.2 f115w 1.48 0.07  1.5 0.8 f277w 1.47 0.07 0.9 0.8  nan  nan nan  nan  nan nan 2.67 2 0 0.39  0.07 0.38 0.07 0.40 0.08 1.19 0.22 0.46 0.09 1.52 0.28 0.95 0.18
EGS-3728  214.98464 52.86014 4.69  9.66 0.13  -8.03 0.11 0.13 0.11 0.49 0.06 0.40 0.11 -67.5  7.1 f115w 1.05 0.08  4.8 0.9 f277w 1.11 0.07 2.9 0.9 0.95 0.09 1.6  0.6  0.6 0.0 2.94 0 0 0.48  0.09 0.53 0.10 0.68 0.13 1.05 0.20 1.10 0.21 0.82 0.16 0.83 0.16
EGS-3866  214.97838 52.85670 5.15 10.32 0.06  -9.24 0.46 0.58 0.09 0.34 0.19 0.38 0.15 -89.1 12.9 f115w 1.60 0.04  1.3 1.3 f277w 1.53 0.03 1.1 1.3 1.05 0.03 1.1  1.7  0.1 0.2 1.43 0 0 0.14  0.01 0.22 0.01 0.39 0.03 0.75 0.05 0.95 0.06 0.97 0.06 1.01 0.06
EGS-3985  215.06374 52.91746 4.75  9.65 0.10  -8.59 0.17 0.48 0.12 0.08 0.07 0.76 0.15  41.4 10.5 f115w 1.36 0.07  0.3 1.6 f277w 1.36 0.07 0.5 1.6  nan  nan nan  nan  nan nan 1.38 2 0 0.30  0.05 0.28 0.05 0.33 0.06 0.54 0.10 0.50 0.09 0.45 0.08 0.46 0.08
EGS-4039  215.03307 52.89646 4.27  9.51 0.13  -8.53 0.27 0.48 0.18 0.46 0.17 0.49 0.14 -17.1  7.9 f115w 1.51 0.09  1.2 1.0 f277w 1.29 0.08 1.0 1.0 1.16 0.10 1.2  1.4 -0.0 0.2 0.93 0 0 0.10  0.02 0.14 0.03 0.25 0.05 0.31 0.06 0.38 0.07 0.29 0.05 0.34 0.06
EGS-4419  215.02733 52.89446 5.70 11.26 0.05  -7.97 0.07 0.09 0.06 1.31 0.08 0.20 0.14  39.7  7.9 f150w 6.56 0.08  0.2 0.9 f356w 5.26 0.07 1.0 0.9  nan  nan nan  nan  nan nan 6.10 2 0 0.56  0.10 1.39 0.26 2.32 0.43 3.61 0.67 4.95 0.92 6.06 1.13 6.57 1.22
EGS-4542  215.03490 52.90016 4.00  9.91 0.09  -8.53 0.21 0.48 0.17 0.41 0.12 0.68 0.15  83.6  8.3 f115w 1.38 0.05  2.4 1.8 f277w 1.34 0.04 1.7 1.8 1.03 0.05 1.4  1.9  0.5 0.1 1.54 0 1 0.33  0.05 0.39 0.06 0.70 0.10 0.88 0.13 1.03 0.15 0.92 0.13 0.99 0.14
EGS-4773  214.98287 52.86509 4.19  8.59 0.17  -8.14 0.15 0.26 0.18 0.04 0.04 0.50 0.16 -41.4  8.8 f115w 0.07 0.07  5.3 1.3 f277w 0.13 0.08 3.3 1.2  nan  nan nan  nan  nan nan 0.97 0 0 0.13  0.02 0.11 0.02 0.12 0.02 0.15 0.03 0.12 0.02 0.10 0.02 0.10 0.02
EGS-4898  214.98742 52.86891 5.77  9.20 0.15  -8.36 0.19 0.33 0.11 0.06 0.06 0.47 0.15 -87.5  7.6 f150w 0.62 0.07  1.7 0.5 f356w 0.60 0.06 0.6 0.5 1.05 0.16 3.0  2.5  1.5 0.1 1.30 1 0 0.16  0.03 0.15 0.03 0.14 0.03 0.17 0.03 0.22 0.04 0.16 0.03 0.19 0.04
EGS-4905  214.97486 52.86013 4.12  9.26 0.10  -8.60 0.21 0.56 0.14 0.19 0.11 0.67 0.05 -76.6  4.8 f115w 0.69 0.02  1.2 0.1 f277w 0.78 0.02 1.6 0.1 0.89 0.04 0.7  0.1 -0.3 0.0 0.98 0 0 0.11  0.00 0.11 0.00 0.16 0.00 0.18 0.00 0.22 0.00 0.21 0.01 0.24 0.01
EGS-4945  214.98437 52.86708 4.66  8.94 0.11  -8.50 0.17 0.46 0.13 0.07 0.07 0.76 0.03  73.0  5.6 f115w 0.67 0.02  0.6 0.2 f277w 0.73 0.02 1.0 0.2 0.92 0.03 0.6  0.2 -0.4 0.0 0.86 0 0 0.08  0.00 0.07 0.00 0.09 0.00 0.13 0.00 0.12 0.00 0.10 0.01 0.10 0.00
EGS-4996  214.97486 52.86056 4.12 10.26 0.10  -8.47 0.23 0.45 0.20 0.90 0.13 0.44 0.15  78.3  8.3 f115w 2.99 0.07  3.0 1.8 f277w 2.53 0.05 2.1 1.8 1.18 0.03 1.5  1.6  0.3 0.1 0.89 0 0 0.25  0.04 0.34 0.05 0.63 0.09 0.97 0.14 1.35 0.20 1.52 0.22 1.74 0.25
EGS-5660  215.04264 52.91198 4.60  9.98 0.07  -8.13 0.17 0.18 0.14 0.26 0.08 0.52 0.11 -64.7  7.1 f115w 1.89 0.08  1.1 0.9 f277w 1.81 0.07 0.9 0.9 1.04 0.06 1.2  1.5  0.2 0.1 2.12 0 0 0.61  0.12 0.69 0.13 0.85 0.16 1.24 0.23 1.18 0.22 1.15 0.22 1.18 0.22
EGS-5929  214.98726 52.87459 5.58 10.19 0.09  -8.16 0.19 0.23 0.13 1.12 0.16 0.54 0.15 -24.8  7.8 f115w 1.17 0.07  2.4 0.8 f356w 0.99 0.06 1.6 0.8 1.18 0.11 1.4  0.8  0.3 0.1 1.40 1 0 0.15  0.03 0.19 0.04 0.27 0.05 0.57 0.10 0.56 0.10 1.32 0.24 0.94 0.17
EGS-6111  215.03712 52.91099 4.77  8.55 0.15  -8.03 0.12 0.14 0.13 0.12 0.05 0.34 0.10 -89.1 11.3 f115w 0.49 0.09  4.9 1.2 f277w 0.71 0.08 2.6 1.1 0.70 0.15 1.9  0.9  1.0 0.1 1.09 0 1 0.11  0.01 0.11 0.01 0.14 0.01 0.24 0.02 0.16 0.02 0.10 0.01 0.10 0.01
EGS-6528  214.96902 52.86504 4.12  9.47 0.10  -8.49 0.18 0.48 0.16 0.20 0.08 0.33 0.08  32.4  6.2 f115w 1.12 0.97  1.1 0.5 f277w 1.16 0.96 0.7 0.5 0.97 1.16 1.5  1.3  0.6 0.2 1.97 0 0 0.23  0.02 0.24 0.02 0.39 0.03 0.42 0.03 0.45 0.03 0.40 0.03 0.44 0.03
EGS-6685  215.03213 52.91078 5.85  9.92 0.07  -8.17 0.25 0.18 0.12 0.81 0.10 0.86 0.13  69.3  9.8 f150w 0.19 0.01  2.3 0.2 f356w 0.20 0.01 1.4 0.2  nan  nan nan  nan  nan nan 0.91 0 0 0.06  0.00 0.13 0.01 0.20 0.01 0.31 0.02 0.35 0.02 0.37 0.02 0.39 0.02
EGS-6694  214.98800 52.87946 6.39  9.21 0.14  -8.06 0.14 0.15 0.10 0.16 0.05 0.42 0.15  88.8  7.8 f150w 0.76 0.06  1.4 0.8 f356w 0.84 0.06 1.2 0.8 0.91 0.10 1.2  1.0  0.4 0.1 2.51 0 0 0.29  0.05 0.30 0.06 0.29 0.05 0.33 0.06 0.65 0.12 0.26 0.05 0.39 0.07
EGS-6701  215.02694 52.90721 4.42  8.97 0.11  -8.39 0.20 0.38 0.16 0.12 0.08 0.43 0.09 -84.3  9.9 f115w 1.01 0.93  0.1 0.6 f277w 1.02 0.93 0.2 0.6  nan  nan nan  nan  nan nan 0.96 2 0 0.11  0.03 0.10 0.03 0.13 0.04 0.21 0.06 0.17 0.05 0.13 0.04 0.14 0.04
EGS-6828  214.97197 52.86920 6.07  9.09 0.15  -8.29 0.21 0.27 0.12 0.10 0.07 0.39 0.15  -2.6  8.3 f150w 0.76 0.03  0.5 1.8 f356w 0.85 0.03 0.2 1.8  nan  nan nan  nan  nan nan 1.60 2 0 0.13  0.02 0.13 0.02 0.12 0.02 0.15 0.02 0.21 0.03 0.13 0.02 0.17 0.02
EGS-7266  215.02014 52.90583 4.28  9.07 0.09  -8.64 0.18 0.55 0.15 0.08 0.08 0.18 0.09   3.1 11.0 f115w 1.23 0.95  0.3 0.6 f277w 1.16 0.95 0.6 0.6 1.06 1.19 0.4  1.0 -0.8 2.4 0.99 0 0 0.08  0.02 0.07 0.02 0.11 0.03 0.15 0.04 0.14 0.04 0.12 0.04 0.14 0.04
EGS-7334  214.99506 52.88843 4.12  9.14 0.11  -8.57 0.19 0.55 0.16 0.10 0.08 0.47 0.15  69.0  8.3 f115w 0.71 0.04  0.1 1.8 f277w 0.75 0.04 0.7 1.9 0.95 0.07 0.2  2.8 -1.1 0.1 1.04 0 0 0.11  0.02 0.12 0.02 0.15 0.02 0.20 0.03 0.19 0.03 0.16 0.02 0.16 0.02
EGS-7566  215.01084 52.90097 4.32  9.52 0.11  -8.31 0.21 0.27 0.15 0.44 0.10 0.37 0.08 -10.9  8.0 f115w 1.53 0.95  0.4 0.6 f277w 1.49 0.95 0.5 0.6 1.02 0.91 0.8  1.4 -0.2 0.3 1.05 0 0 0.18  0.05 0.20 0.06 0.29 0.08 0.44 0.13 0.45 0.13 0.42 0.12 0.43 0.12
EGS-7584  215.04260 52.92371 4.56  8.48 0.14  -8.04 0.14 0.13 0.13 0.08 0.04 0.60 0.04 -83.6  5.7 f115w 0.54 0.01  1.1 0.4 f277w 0.60 0.01 0.7 0.4 0.90 0.03 1.5  1.1  0.8 0.1 0.88 0 0 0.11  0.00 0.12 0.00 0.13 0.00 0.15 0.00 0.11 0.00 0.09 0.00 0.08 0.00
EGS-7778  214.98464 52.88344 6.33  9.25 0.13  -7.98 0.08 0.09 0.07 0.01 0.01 0.24 0.16  26.3 10.6 f150w 0.00 0.06  5.1 1.7 f356w 0.12 0.06 1.5 1.6  nan  nan nan  nan  nan nan 1.78 0 0 0.71  0.26 0.58 0.11 0.61 0.11 0.38 0.07 0.43 0.08 0.41 0.07 0.31 0.07
EGS-7857  214.97816 52.87953 4.70  9.02 0.16  -8.03 0.14 0.15 0.15 0.22 0.07 0.83 0.19  75.7 10.6 f115w 0.07 0.07  8.7 1.0 f277w 0.21 0.08 4.4 0.8  nan  nan nan  nan  nan nan 1.14 1 0 0.23  0.05 0.23 0.05 0.26 0.06 0.47 0.09 0.36 0.07 0.24 0.05 0.23 0.05
EGS-8154  214.98593 52.88693 4.47  8.76 0.16  -8.12 0.18 0.20 0.17 0.20 0.07 0.45 0.14 -16.5  7.6 f115w 0.96 0.07  0.3 0.4 f277w 0.87 0.07 0.6 0.4 1.11 0.13 0.5  0.8 -0.8 0.1 1.14 0 0 0.11  0.02 0.10 0.02 0.13 0.02 0.23 0.04 0.18 0.03 0.12 0.02 0.11 0.02
EGS-8323  215.03968 52.92577 5.53  8.51 0.15  -8.08 0.15 0.16 0.12 0.02 0.02 0.42 0.15 -47.1 10.9 f115w 1.44 0.06  0.4 0.9 f356w 1.39 0.05 0.3 0.9 1.04 0.06 1.5  6.6  0.2 0.1 0.92 0 0 0.07  0.01 0.08 0.01 0.10 0.01 0.09 0.01 0.08 0.01 0.07 0.01 0.08 0.01
EGS-8787  214.95485 52.86829 4.43  8.56 0.14  -8.03 0.11 0.13 0.13 0.13 0.04 0.53 0.15  34.1  7.7 f115w 1.30 0.08  0.8 0.5 f277w 1.28 0.08 0.6 0.5 1.02 0.09 1.3  1.3  0.3 0.1 0.89 0 0 0.13  0.02 0.13 0.02 0.16 0.03 0.16 0.03 0.14 0.03 0.12 0.02 0.09 0.02
EGS-9431  215.00998 52.91067 4.85  9.70 0.09  -8.48 0.26 0.38 0.16 0.45 0.11 0.47 0.06 -86.8 10.7 f115w 0.90 0.04  2.0 0.4 f277w 0.86 0.03 1.7 0.4 1.05 0.06 1.2  0.4  0.2 0.0 1.01 0 1 0.13  0.01 0.14 0.01 0.17 0.01 0.36 0.01 0.33 0.01 0.50 0.02 0.41 0.02
EGS-9673  214.95842 52.87512 6.39  9.29 0.16  -8.17 0.21 0.21 0.12 0.21 0.08 0.50 0.14  15.7  7.6 f150w 1.67 0.10  2.7 0.5 f356w 1.37 0.07 0.9 0.5  nan  nan nan  nan  nan nan 1.54 2 0 0.20  0.04 0.19 0.04 0.19 0.04 0.27 0.05 0.47 0.09 0.21 0.04 0.31 0.06
EGS-9725  214.95949 52.87632 4.18  7.97 0.05  -7.94 0.03 0.04 0.06 0.01 0.01 0.85 0.12 -40.5  9.1 f115w 1.23 0.11  1.3 0.7 f277w 1.04 0.06 0.8 0.7 1.18 0.12 1.6  1.5  0.4 0.1 1.02 0 0 0.08  0.01 0.10 0.01 0.10 0.01 0.10 0.01 0.06 0.00 0.04 0.01 0.04 0.00
EGS-9888  214.95599 52.87477 5.34  9.20 0.08  -8.01 0.06 0.11 0.05 0.05 0.05 0.41 0.09 -50.7 10.6 f115w 0.96 0.85  0.1 0.6 f356w 1.00 0.85 1.1 0.6  nan  nan nan  nan  nan nan 1.38 2 0 0.10  0.03 0.10 0.03 0.11 0.03 0.13 0.04 0.29 0.08 0.12 0.03 0.20 0.06
EGS-9915  214.97732 52.88960 4.06  9.99 0.09  -8.52 0.17 0.50 0.16 0.30 0.09 0.47 0.15 -71.1  8.3 f115w 3.52 0.06  0.5 1.8 f277w 3.28 0.04 0.9 1.8 1.07 0.02 0.6  2.5 -0.7 1.2 1.79 0 0 0.51  0.07 0.57 0.08 1.00 0.14 1.17 0.17 1.34 0.19 1.20 0.17 1.27 0.18
EGS-9926  214.98140 52.89238 6.41 10.18 0.08  -8.01 0.14 0.12 0.09 0.02 0.02 0.21 0.19 -55.4 10.7 f150w 0.01 0.06  4.4 1.8 f356w 0.04 0.06 1.3 1.6  nan  nan nan  nan  nan nan 6.08 0 0 3.22  0.71 3.66 0.67 3.68 0.67 2.39 0.44 2.80 0.51 2.67 0.49 2.12 0.43
EGS-32003 215.06251 52.89537 4.22  8.99 0.14  -8.49 0.29 0.45 0.19 0.36 0.15 0.50 0.15 -53.7  8.7 f115w 0.74 0.04  0.3 1.8 f277w 0.76 0.04 0.4 1.8 0.97 0.08 0.9  6.3 -0.0 0.1 0.96 0 0 0.05  0.01 0.06 0.01 0.08 0.01 0.18 0.03 0.14 0.02 0.10 0.02 0.10 0.02
EGS-32093 215.05076 52.88997 6.30  9.92 0.10  -8.50 0.26 0.34 0.09 0.69 0.18 0.84 0.14  46.2  8.1 f150w 1.18 0.07  0.6 0.5 f356w 0.86 0.06 0.9 0.4 1.37 0.13 0.7  0.6 -1.0 0.1 0.84 1 0 0.08  0.02 0.08 0.02 0.11 0.02 0.24 0.04 0.32 0.06 0.30 0.05 0.42 0.08
EGS-32096 215.06647 52.90112 4.73  8.39 0.17  -8.16 0.16 0.25 0.15 0.04 0.04 0.51 0.16  47.6  8.3 f115w 0.31 0.07  1.6 0.8 f277w 0.38 0.07 1.0 0.8  nan  nan nan  nan  nan nan 0.92 0 0 0.06  0.01 0.06 0.01 0.06 0.01 0.11 0.02 0.07 0.01 0.05 0.01 0.05 0.01
EGS-32274 215.04370 52.88920 4.63  9.00 0.11  -8.55 0.24 0.47 0.14 0.29 0.14 0.54 0.15  64.0  8.5 f115w 0.44 0.07  1.1 0.9 f277w 0.49 0.07 0.8 0.8 0.89 0.20 1.3  1.7  0.6 0.1 0.91 0 0 0.04  0.01 0.05 0.01 0.07 0.01 0.15 0.03 0.12 0.02 0.09 0.02 0.09 0.02
EGS-32416 215.00830 52.86721 4.67  9.04 0.11  -8.53 0.23 0.44 0.16 0.24 0.13 0.42 0.15 -69.7  8.6 f115w 0.57 0.07  1.2 1.0 f277w 0.64 0.07 0.9 1.0 0.89 0.15 1.3  1.7  0.6 0.1 0.92 0 0 0.06  0.01 0.06 0.01 0.09 0.02 0.15 0.03 0.14 0.03 0.11 0.02 0.11 0.02
EGS-32538 215.01577 52.87491 4.53  8.11 0.19  -8.07 0.16 0.19 0.16 0.05 0.05 0.31 0.19 -83.7 10.9 f115w 0.03 0.06  8.7 6.5 f277w 0.17 0.09 7.8 3.8  nan  nan nan  nan  nan nan 0.99 0 0 0.05  0.01 0.04 0.01 0.04 0.01 0.06 0.01 0.05 0.01 0.03 0.01 0.03 0.01
EGS-32616 215.00105 52.86588 4.21  8.43 0.15  -8.27 0.26 0.37 0.24 0.25 0.15 0.08 0.16 -71.8  9.2 f115w 0.29 0.09  3.3 2.7 f277w 0.26 0.09 4.2 2.7  nan  nan nan  nan  nan nan 1.04 0 0 0.04  0.01 0.03 0.01 0.03 0.01 0.05 0.01 0.10 0.02 0.04 0.01 0.04 0.01
EGS-32715 214.99968 52.86694 5.92  8.35 0.11  -8.22 0.18 0.25 0.11 0.03 0.03 0.29 0.22 -35.3 12.6 f150w 0.02 0.81  7.1 2.6 f356w 0.23 0.81 2.8 1.3  nan  nan nan  nan  nan nan 0.95 0 0 0.04  0.03 0.04 0.02 0.03 0.02 0.03 0.01 0.02 0.01 0.03 0.02 0.02 0.01
EGS-32747 215.01321 52.87725 4.38  8.01 0.19  -8.02 0.14 0.13 0.16 0.06 0.05 0.58 0.07 -20.8  7.8 f115w 0.39 0.08  1.5 0.6 f277w 0.44 0.07 0.8 0.5  nan  nan nan  nan  nan nan 0.96 0 0 0.05  0.00 0.04 0.00 0.04 0.00 0.06 0.00 0.05 0.00 0.04 0.00 0.03 0.00
EGS-32784 215.00771 52.87414 5.21 10.09 0.06  -8.77 0.36 0.48 0.14 0.40 0.19 0.30 0.16  10.4 11.5 f115w 2.46 1.00  1.0 1.9 f277w 2.21 1.00 0.8 1.9 1.11 0.68 1.3  4.1  0.2 0.2 1.15 0 0 0.13  0.08 0.16 0.10 0.23 0.14 0.44 0.26 0.67 0.40 0.59 0.35 0.81 0.49
EGS-33018 215.03871 52.90028 4.09  8.64 0.13  -8.44 0.18 0.46 0.17 0.06 0.06 0.51 0.15  -0.0  9.2 f115w 1.07 0.24  3.1 2.0 f277w 1.17 0.08 2.0 1.8 0.92 0.21 1.6  1.8  0.7 0.1 0.98 0 0 0.06  0.01 0.05 0.01 0.07 0.01 0.10 0.02 0.08 0.01 0.06 0.01 0.07 0.01
EGS-33107 215.06090 52.91752 4.72  8.37 0.11  -7.97 0.08 0.07 0.10 0.06 0.04 0.45 0.16 -86.2  8.6 f115w 0.16 0.08  7.8 2.0 f277w 0.19 0.07 6.1 1.3  nan  nan nan  nan  nan nan 0.96 0 0 0.12  0.02 0.11 0.02 0.12 0.02 0.20 0.04 0.12 0.02 0.09 0.02 0.07 0.01
EGS-33118 215.02629 52.89319 4.62  8.57 0.14  -8.20 0.18 0.28 0.16 0.07 0.06 0.60 0.13  88.3 12.7 f115w 0.34 0.03  2.2 1.4 f277w 0.38 0.03 1.6 1.4  nan  nan nan  nan  nan nan 1.02 0 0 0.08  0.01 0.07 0.01 0.07 0.01 0.13 0.01 0.09 0.01 0.08 0.01 0.06 0.01
EGS-33156 215.00042 52.87550 4.63  8.96 0.10  -8.51 0.19 0.43 0.14 0.06 0.06 0.49 0.08  48.0  9.6 f115w 0.38 0.08  1.4 0.2 f277w 0.50 0.08 1.2 0.1  nan  nan nan  nan  nan nan 0.90 0 0 0.08  0.01 0.08 0.01 0.08 0.01 0.14 0.01 0.10 0.01 0.14 0.01 0.10 0.01
EGS-33453 215.03487 52.90458 4.38  8.18 0.12  -7.97 0.08 0.08 0.11 0.03 0.03 0.40 0.07  32.9  5.0 f115w 0.60 0.09  3.2 0.4 f277w 0.60 0.08 2.2 0.2 1.00 0.20 1.4  0.2  0.5 0.0 1.03 0 0 0.08  0.02 0.08 0.01 0.08 0.01 0.13 0.02 0.08 0.02 0.05 0.01 0.05 0.01
EGS-33458 215.02379 52.89687 4.11  7.78 0.08  -7.95 0.06 0.06 0.10 0.02 0.02 0.23 0.19  45.9  9.4 f115w 0.03 0.10  4.6 3.4 f277w 0.25 0.06 2.5 2.2  nan  nan nan  nan  nan nan 1.08 0 0 0.06  2.00 0.07 0.02 0.06 0.01 0.04 0.01 0.03 0.01 0.02 0.01 0.02 0.01
EGS-33619 214.98124 52.86958 4.19  8.88 0.10  -8.63 0.23 0.53 0.16 0.10 0.09 0.48 0.10 -81.9 12.2 f115w 0.21 0.96  6.4 1.7 f277w 0.29 0.96 3.8 1.0  nan  nan nan  nan  nan nan 0.94 0 0 0.06  0.03 0.06 0.03 0.06 0.03 0.10 0.05 0.08 0.04 0.12 0.06 0.08 0.04
EGS-33722 214.98775 52.87576 4.86  8.71 0.12  -8.15 0.19 0.24 0.16 0.14 0.10 0.17 0.09  39.0 11.1 f115w 0.49 0.06  3.7 2.1 f277w 0.48 0.06 2.6 2.0 1.02 0.18 1.4  1.4  0.4 0.2 0.91 0 0 0.09  0.03 0.08 0.03 0.07 0.03 0.08 0.03 0.15 0.06 0.07 0.02 0.10 0.04
EGS-33834 215.02085 52.90154 4.26  8.31 0.13  -8.02 0.11 0.13 0.13 0.08 0.04 0.40 0.16  21.2  8.3 f115w 0.42 0.15  9.6 1.7 f277w 0.81 0.17 6.9 1.6  nan  nan nan  nan  nan nan 1.02 2 0 0.10  0.02 0.08 0.02 0.09 0.02 0.14 0.03 0.10 0.02 0.06 0.01 0.07 0.02
EGS-34140 214.99552 52.88918 4.42  9.43 0.07  -9.08 0.34 0.63 0.14 0.18 0.17 0.35 0.15 -70.1  8.1 f115w 0.92 0.10  1.3 0.9 f277w 1.16 0.08 1.8 0.9 0.79 0.10 0.7  0.6 -0.1 0.1 1.01 0 0 0.04  0.01 0.07 0.01 0.15 0.03 0.17 0.03 0.17 0.03 0.19 0.04 0.19 0.04
EGS-34204 214.96647 52.87004 4.01  8.15 0.13  -8.00 0.11 0.11 0.13 0.16 0.09 0.58 0.09  15.5  6.5 f115w 0.14 0.04  4.4 1.6 f277w 0.33 0.04 2.3 1.0  nan  nan nan  nan  nan nan 0.96 0 0 0.07  0.01 0.07 0.01 0.06 0.00 0.07 0.01 0.07 0.01 0.04 0.00 0.05 0.01
EGS-34308 214.98139 52.88258 4.00 10.21 0.07  -8.85 0.26 0.70 0.11 1.38 0.28 0.80 0.05 -80.5  2.7 f115w 1.44 0.08  3.3 1.1 f277w 1.10 0.03 3.3 1.0 1.30 0.08 1.0  0.4 -0.3 0.1 0.96 0 1 0.04  0.00 0.07 0.00 0.18 0.01 0.52 0.02 0.71 0.02 0.71 0.02 0.73 0.03
EGS-34322 215.02008 52.91027 4.94  9.10 0.11  -8.43 0.24 0.35 0.15 0.13 0.08 0.30 0.13  64.0 11.7 f115w 1.26 0.08  2.5 1.3 f277w 1.14 0.04 1.3 1.3  nan  nan nan  nan  nan nan 1.20 2 0 0.09  0.01 0.09 0.01 0.10 0.01 0.22 0.02 0.15 0.01 0.18 0.02 0.15 0.01
EGS-34327 214.99253 52.89088 4.44  8.54 0.13  -8.25 0.20 0.30 0.18 0.08 0.06 0.30 0.15 -72.5  8.1 f115w 0.82 0.09  1.3 0.9 f277w 0.96 0.08 0.7 0.8 0.85 0.12 1.8  2.4  1.1 0.1 1.00 0 0 0.07  0.01 0.07 0.01 0.07 0.01 0.10 0.02 0.08 0.01 0.07 0.01 0.06 0.01
EGS-34336 215.02318 52.91269 5.13  9.29 0.09  -8.64 0.20 0.43 0.13 0.14 0.09 0.26 0.07  70.7  9.4 f115w 0.97 0.08  0.6 0.1 f277w 0.94 0.07 0.7 0.1 1.03 0.11 0.9  0.3 -0.2 0.0 0.90 0 0 0.07  0.01 0.08 0.01 0.08 0.01 0.19 0.02 0.15 0.01 0.19 0.02 0.16 0.01
EGS-34414 214.97088 52.87698 4.05  8.56 0.13  -8.47 0.18 0.50 0.18 0.05 0.05 0.63 0.16  62.6  9.3 f115w 0.61 0.12  4.7 1.3 f277w 0.59 0.08 2.4 1.0  nan  nan nan  nan  nan nan 1.09 2 0 0.05  0.01 0.04 0.01 0.06 0.01 0.07 0.01 0.06 0.01 0.05 0.01 0.05 0.01
EGS-34689 215.00578 52.90674 5.98  8.28 0.16  -8.04 0.14 0.14 0.12 0.08 0.06 0.46 0.16 -55.1 10.2 f150w 0.10 0.07  4.4 3.6 f356w 0.18 0.07 2.5 2.1  nan  nan nan  nan  nan nan 0.90 0 0 0.05  0.01 0.05 0.01 0.04 0.01 0.05 0.01 0.08 0.02 0.04 0.01 0.06 0.01
EGS-1337  214.98029 52.84319 4.20  8.58 0.16  -8.06 0.16 0.17 0.16 0.16 0.06 0.32 0.09  -8.6 10.6 f115w 0.69 0.96  1.5 0.6 f277w 0.72 0.96 0.8 0.6 0.96 1.83 1.8  1.5  1.0 0.2 1.09 0 0 0.11  0.03 0.11 0.03 0.13 0.04 0.21 0.06 0.15 0.04 0.10 0.03 0.11 0.03
EGS-1356  214.90380 52.78898 4.78  9.54 0.09  -8.63 0.22 0.48 0.12 0.23 0.13 0.35 0.13  16.5 11.7 f115w 0.98 0.03  0.2 1.3 f277w 1.11 0.03 0.4 1.3 0.89 0.03 0.5  3.4 -0.2 0.1 1.17 0 0 0.14  0.01 0.14 0.01 0.18 0.02 0.33 0.03 0.32 0.03 0.32 0.03 0.31 0.03
EGS-1700  214.90457 52.79169 5.26  9.39 0.06  -8.04 0.09 0.13 0.08 0.05 0.05 0.38 0.14 -61.6 11.5 f115w 1.30 0.07  1.1 0.7 f277w 1.30 0.05 1.0 0.7 1.00 0.07 1.0  1.0  0.1 0.1 1.08 0 0 0.15  0.02 0.13 0.01 0.15 0.02 0.28 0.03 0.22 0.02 0.21 0.02 0.18 0.02
EGS-1710  214.96006 52.83119 4.80  9.15 0.12  -8.41 0.20 0.39 0.14 0.03 0.03 0.41 0.13 -89.8  9.9 f115w 0.69 0.04  1.3 1.1 f277w 0.77 0.04 1.1 1.1 0.90 0.07 1.2  1.5  0.5 0.1 0.99 1 0 0.16  0.01 0.15 0.01 0.14 0.01 0.23 0.02 0.19 0.02 0.20 0.02 0.19 0.02
EGS-1989  214.95420 52.82863 4.38  9.39 0.09  -8.61 0.17 0.53 0.13 0.07 0.06 0.49 0.15  41.9  7.8 f115w 0.73 0.07  1.0 0.8 f277w 0.86 0.07 1.0 0.8 0.85 0.11 1.1  1.2  0.4 0.1 1.17 0 0 0.17  0.03 0.17 0.03 0.20 0.04 0.31 0.06 0.28 0.05 0.26 0.05 0.28 0.05
EGS-2057  214.95732 52.83109 4.39 10.07 0.10  -8.53 0.27 0.44 0.17 0.59 0.16 0.33 0.08  24.2  8.5 f115w 3.16 0.07  1.0 1.9 f277w 2.74 0.04 1.1 1.9 1.16 0.03 0.9  2.3 -0.4 0.1 1.49 0 0 0.25  0.03 0.34 0.04 0.58 0.07 0.96 0.11 1.09 0.13 0.98 0.11 1.05 0.12
EGS-2093  214.97875 52.84667 4.20  9.14 0.12  -8.24 0.20 0.29 0.19 0.23 0.07 0.60 0.14  31.5  7.6 f115w 2.47 0.09  0.4 0.4 f277w 2.34 0.08 0.4 0.4 1.06 0.05 0.9  1.4 -0.2 0.1 0.96 0 0 0.18  0.03 0.17 0.03 0.23 0.04 0.32 0.06 0.28 0.05 0.25 0.05 0.24 0.04
EGS-2158  214.96617 52.83804 4.08  8.95 0.16  -8.17 0.18 0.29 0.20 0.12 0.07 0.46 0.09 -42.3 11.0 f115w 0.92 0.04  0.9 2.4 f277w 0.98 0.04 0.6 2.4  nan  nan nan  nan  nan nan 2.42 2 0 0.21  0.03 0.20 0.03 0.22 0.03 0.39 0.05 0.27 0.04 0.19 0.03 0.19 0.03
EGS-2185  214.90057 52.79167 4.24  9.04 0.13  -8.37 0.20 0.39 0.16 0.17 0.08 0.87 0.13 -87.9 10.4 f115w 0.13 0.02  1.5 0.2 f277w 0.24 0.02 0.8 0.2  nan  nan nan  nan  nan nan 0.97 0 0 0.12  0.01 0.12 0.01 0.16 0.01 0.23 0.01 0.20 0.01 0.17 0.01 0.16 0.01
EGS-2292  214.95293 52.82939 4.09  9.57 0.07  -8.41 0.23 0.35 0.18 0.21 0.10 0.41 0.08 -81.9 11.0 f115w 1.27 0.03  0.3 2.4 f277w 1.28 0.03 0.3 2.4 0.99 0.04 1.0 11.0  0.0 0.2 1.04 0 0 0.25  0.03 0.27 0.04 0.42 0.06 0.57 0.08 0.49 0.07 0.50 0.07 0.56 0.08
EGS-2653  214.92740 52.81345 5.09  9.21 0.09  -8.30 0.29 0.26 0.16 0.04 0.04 0.38 0.15  23.7 10.9 f115w 0.79 0.05  0.1 0.9 f277w 0.98 0.05 0.6 0.9  nan  nan nan  nan  nan nan 1.17 2 0 0.10  0.01 0.09 0.01 0.10 0.01 0.16 0.02 0.17 0.02 0.15 0.02 0.15 0.02
EGS-2792  214.95799 52.83594 5.69  9.33 0.15  -8.20 0.22 0.24 0.14 0.26 0.07 0.75 0.12  53.0 11.7 f150w 0.29 0.04  4.3 1.2 f356w 0.56 0.04 1.6 1.2  nan  nan nan  nan  nan nan 1.07 0 1 0.18  0.07 0.19 0.08 0.21 0.09 0.30 0.13 0.40 0.17 0.25 0.10 0.34 0.14
EGS-3149  214.90610 52.80127 4.15  8.81 0.13  -8.41 0.17 0.44 0.17 0.07 0.07 0.21 0.09 -71.8 11.7 f115w 1.58 0.97  2.0 0.7 f277w 1.63 0.96 1.1 0.6  nan  nan nan  nan  nan nan 1.09 2 0 0.09  0.04 0.08 0.04 0.11 0.05 0.18 0.09 0.13 0.06 0.10 0.05 0.10 0.05
EGS-3341  214.94960 52.83338 4.44  9.16 0.13  -8.54 0.21 0.49 0.16 0.18 0.12 0.30 0.13 -39.8 11.3 f115w 0.77 0.93  0.3 0.9 f277w 0.69 0.93 1.1 0.9 1.12 2.03 0.3  0.8 -1.6 0.3 1.13 0 0 0.09  0.03 0.09 0.03 0.14 0.04 0.28 0.08 0.21 0.06 0.15 0.04 0.15 0.04
EGS-3610  214.95500 52.83869 5.17  9.40 0.09  -8.53 0.17 0.42 0.10 0.06 0.05 0.52 0.14 -63.6 11.4 f115w 0.42 0.05  1.1 0.7 f277w 0.48 0.05 0.6 0.7 0.87 0.12 1.8  2.5  1.0 0.1 0.95 0 0 0.17  0.02 0.16 0.02 0.16 0.02 0.24 0.02 0.25 0.03 0.33 0.03 0.24 0.02
EGS-3676  214.96345 52.84509 5.95  8.90 0.20  -8.22 0.25 0.24 0.15 0.32 0.11 0.48 0.16  26.3  9.3 f150w 0.18 0.07  6.1 1.5 f356w 0.23 0.06 4.3 1.0  nan  nan nan  nan  nan nan 0.96 0 0 0.06  0.01 0.05 0.01 0.06 0.01 0.08 0.01 0.18 0.03 0.06 0.01 0.12 0.02
EGS-3680  214.89268 52.79483 4.30  9.36 0.11  -8.46 0.22 0.44 0.17 0.20 0.09 0.22 0.08 -53.9  8.0 f115w 1.48 0.95  0.4 0.6 f277w 1.44 0.95 0.5 0.6 1.02 0.94 0.8  1.4 -0.2 0.3 1.05 0 0 0.17  0.05 0.18 0.05 0.26 0.07 0.33 0.09 0.33 0.10 0.29 0.08 0.31 0.09
EGS-4101  214.94780 52.83634 4.90  9.57 0.09  -8.62 0.21 0.47 0.12 0.17 0.11 0.41 0.14  30.9 10.4 f115w 1.47 0.07  3.1 1.1 f277w 0.91 0.05 4.2 1.1  nan  nan nan  nan  nan nan 1.07 0 1 0.19  0.02 0.16 0.02 0.17 0.02 0.38 0.04 0.34 0.03 0.42 0.04 0.32 0.03
EGS-4332  214.95529 52.84294 5.11  9.12 0.12  -8.42 0.17 0.37 0.12 0.03 0.03 0.73 0.03   8.2  3.7 f115w 0.67 0.01  0.7 0.2 f277w 0.73 0.01 0.6 0.2 0.92 0.02 1.1  0.4  0.3 0.0 1.08 0 0 0.13  0.00 0.13 0.00 0.12 0.00 0.21 0.00 0.16 0.00 0.23 0.01 0.17 0.00
EGS-4393  214.88333 52.79214 4.97  9.36 0.09  -8.58 0.26 0.34 0.15 0.06 0.06 0.72 0.03  64.4  3.4 f115w 0.24 0.01  3.2 0.3 f277w 0.36 0.01 2.1 0.2  nan  nan nan  nan  nan nan 0.85 0 0 0.10  0.00 0.11 0.00 0.14 0.00 0.28 0.00 0.25 0.00 0.24 0.01 0.20 0.00
EGS-4466  214.89576 52.80140 4.99  8.66 0.11  -8.52 0.30 0.39 0.17 0.20 0.10 0.59 0.17  50.6 11.0 f115w 0.61 0.12  1.0 1.6 f277w 0.71 0.09 0.9 1.6 0.86 0.20 1.1  2.7  0.5 0.1 0.91 0 0 0.02  0.00 0.03 0.01 0.04 0.01 0.04 0.01 0.05 0.01 0.05 0.01 0.04 0.01
EGS-4480  214.88464 52.79355 4.48  9.28 0.11  -8.19 0.16 0.24 0.14 0.24 0.06 0.21 0.08 -77.7  8.0 f115w 3.12 0.93  0.7 0.6 f277w 3.10 0.93 0.8 0.6 1.01 0.43 0.9  1.0 -0.1 0.2 1.06 0 0 0.25  0.07 0.26 0.08 0.35 0.10 0.51 0.15 0.44 0.13 0.34 0.10 0.35 0.10
EGS-5161  214.96587 52.85525 5.55  9.17 0.12  -8.25 0.25 0.24 0.13 0.19 0.08 0.81 0.14   9.6 10.1 f115w 0.46 0.36  1.4 1.8 f356w 0.48 0.36 1.1 1.8 0.96 1.03 1.3  2.8  0.5 0.2 0.84 0 0 0.08  0.03 0.11 0.04 0.14 0.05 0.16 0.06 0.16 0.06 0.18 0.07 0.15 0.06
EGS-5270  214.89156 52.80310 6.19  9.32 0.13  -8.25 0.24 0.23 0.12 0.35 0.09 0.93 0.14  41.1 10.8 f150w 0.57 0.34  1.3 0.9 f356w 0.56 0.34 0.9 0.9 1.02 0.86 1.4  1.7  0.5 0.2 0.82 0 0 0.07  0.02 0.10 0.03 0.14 0.05 0.16 0.05 0.18 0.06 0.16 0.06 0.18 0.06
EGS-5462  214.88734 52.80107 4.36  8.05 0.07  -7.96 0.06 0.06 0.09 0.02 0.02 0.61 0.16  44.2  8.4 f115w 1.15 0.08  0.8 0.8 f277w 1.12 0.08 0.6 0.8 1.03 0.10 1.3  2.0  0.2 0.1 0.89 0 0 0.08  0.01 0.08 0.02 0.10 0.02 0.10 0.02 0.07 0.01 0.04 0.01 0.05 0.01
EGS-5922  214.90825 52.81852 6.82  9.08 0.13  -8.29 0.19 0.25 0.09 0.11 0.09 0.79 0.14  21.6 12.4 f150w 0.46 0.22  1.3 0.5 f410m 0.63 0.22 0.7 0.5 0.73 0.43 1.8  1.6  1.5 0.1 0.84 0 0 0.10  0.04 0.10 0.04 0.08 0.04 0.08 0.04 0.13 0.06 0.11 0.05 0.09 0.04
EGS-6480  214.89472 52.81215 4.76  9.01 0.11  -8.19 0.18 0.24 0.14 0.14 0.07 0.53 0.15 -47.9  9.2 f115w 0.21 0.07  1.7 0.8 f277w 0.26 0.07 1.1 0.8  nan  nan nan  nan  nan nan 1.28 1 0 0.15  0.03 0.14 0.03 0.15 0.03 0.33 0.06 0.23 0.04 0.18 0.03 0.16 0.03
EGS-6679  214.87551 52.79963 4.40  9.15 0.10  -8.50 0.21 0.47 0.15 0.18 0.10 0.35 0.09 -89.7 11.0 f115w 1.04 0.94  1.0 0.6 f277w 1.04 0.94 1.0 0.6 1.01 1.28 1.0  0.8 -0.0 0.2 0.91 0 0 0.10  0.03 0.10 0.03 0.15 0.04 0.19 0.06 0.20 0.06 0.17 0.05 0.18 0.05
EGS-6845  214.94356 52.84905 5.62  9.60 0.13  -8.27 0.22 0.28 0.13 0.34 0.10 0.56 0.14 -39.2  9.8 f115w 0.46 0.36  2.8 0.9 f356w 0.51 0.36 1.2 0.9 0.90 0.94 2.4  2.0  1.4 0.2 1.05 0 0 0.19  0.06 0.19 0.06 0.23 0.08 0.70 0.23 0.25 0.08 0.79 0.26 0.48 0.16
EGS-7036  214.94387 52.85007 5.00  9.34 0.11  -8.49 0.15 0.43 0.11 0.05 0.05 0.59 0.13 -11.7 12.5 f115w 0.57 0.03  1.0 1.4 f277w 0.59 0.03 1.6 1.4 0.96 0.06 0.6  1.1 -0.6 0.1 1.08 0 0 0.18  0.02 0.19 0.02 0.20 0.02 0.45 0.04 0.27 0.02 0.46 0.04 0.31 0.03
EGS-7158  214.88123 52.80667 5.04  9.23 0.13  -8.42 0.24 0.36 0.15 0.24 0.09 0.84 0.07  60.6  5.6 f115w 0.35 0.04  1.6 0.1 f277w 0.35 0.03 1.2 0.1  nan  nan nan  nan  nan nan 0.82 0 0 0.09  0.01 0.10 0.01 0.11 0.01 0.25 0.02 0.18 0.01 0.30 0.02 0.19 0.01
EGS-7203  214.95445 52.85895 5.37  8.79 0.12  -8.20 0.19 0.25 0.14 0.04 0.04 0.32 0.13  83.3 11.7 f115w 1.17 0.05  1.0 1.3 f356w 1.25 0.04 0.4 1.3 0.94 0.05 2.6  9.3  1.2 0.2 0.98 0 0 0.10  0.01 0.09 0.01 0.09 0.01 0.16 0.01 0.08 0.01 0.15 0.01 0.10 0.01
EGS-7713  214.95412 52.86174 4.16  8.49 0.14  -8.03 0.12 0.12 0.13 0.22 0.05 0.46 0.15  18.3 10.2 f115w 0.91 0.05  1.0 1.8 f277w 0.91 0.04 0.8 1.8 1.00 0.07 1.2  3.5  0.3 0.2 0.91 0 0 0.11  0.02 0.11 0.02 0.12 0.02 0.13 0.02 0.12 0.02 0.10 0.02 0.09 0.01
EGS-7892  214.86973 52.80281 5.29  9.28 0.08  -8.39 0.31 0.29 0.15 0.07 0.06 0.70 0.14 -12.6  9.9 f115w 0.42 0.37  2.1 0.9 f277w 0.45 0.37 1.4 0.9 0.94 1.13 1.5  1.1  0.6 0.2 0.98 0 0 0.08  0.03 0.09 0.03 0.10 0.03 0.16 0.05 0.20 0.07 0.16 0.05 0.19 0.06
EGS-8335  214.94354 52.85775 4.63  8.88 0.11  -8.35 0.21 0.35 0.16 0.09 0.07 0.58 0.03  38.1  3.5 f115w 0.73 0.04  1.5 0.2 f277w 0.80 0.02 1.5 0.2 0.92 0.06 1.0  0.2  0.1 0.0 0.92 0 0 0.09  0.00 0.09 0.00 0.10 0.00 0.11 0.00 0.11 0.00 0.12 0.00 0.11 0.00
EGS-8598  214.91526 52.83916 4.13  8.84 0.17  -8.09 0.17 0.21 0.18 0.28 0.07 0.52 0.15 -55.7  7.7 f115w 0.67 0.09  4.2 0.5 f277w 0.54 0.08 2.9 0.5  nan  nan nan  nan  nan nan 1.13 0 0 0.12  0.02 0.14 0.03 0.19 0.04 0.22 0.04 0.23 0.04 0.16 0.03 0.17 0.03
EGS-8865  214.86691 52.80621 5.76  9.72 0.09  -8.51 0.22 0.37 0.11 0.29 0.12 0.98 0.13   7.6 31.7 f150w 0.46 0.02  2.2 0.2 f356w 0.45 0.01 2.2 0.2 1.03 0.05 1.0  0.1 -0.1 0.0 1.15 0 0 0.12  0.01 0.15 0.01 0.17 0.01 0.39 0.02 0.23 0.01 0.55 0.03 0.37 0.02
EGS-9393  214.86865 52.80997 4.48  9.22 0.11  -8.35 0.16 0.38 0.15 0.05 0.05 0.28 0.08  -9.6  6.2 f115w 1.03 0.93  1.3 0.5 f277w 1.11 0.93 0.8 0.5 0.92 1.14 1.6  1.3  0.8 0.2 1.35 0 0 0.26  0.02 0.23 0.02 0.28 0.02 0.39 0.03 0.34 0.02 0.28 0.02 0.28 0.02
EGS-9567  214.94349 52.86413 4.74 10.23 0.08  -8.65 0.25 0.51 0.13 0.68 0.19 0.39 0.15  49.1 12.9 f115w 1.89 0.05  1.6 1.3 f277w 1.94 0.03 1.4 1.3 0.97 0.03 1.1  1.4  0.2 0.1 1.00 0 0 0.19  0.01 0.24 0.02 0.40 0.03 0.75 0.05 1.01 0.06 1.02 0.06 1.10 0.07
EGS-9977  214.94145 52.86487 4.77  8.27 0.13  -7.96 0.08 0.07 0.10 0.08 0.06 0.59 0.16 -52.3  8.7 f115w 0.15 0.07  5.3 1.2 f277w 0.31 0.07 2.9 1.0  nan  nan nan  nan  nan nan 1.05 0 0 0.09  0.02 0.08 0.01 0.08 0.02 0.16 0.03 0.10 0.02 0.06 0.01 0.05 0.01
EGS-10030 214.93130 52.85792 4.76  8.60 0.12  -7.97 0.08 0.09 0.10 0.25 0.06 0.40 0.09  12.4  9.0 f115w 0.33 0.90  2.6 0.7 f277w 0.36 0.90 2.0 0.6  nan  nan nan  nan  nan nan 1.03 0 0 0.09  0.02 0.10 0.03 0.13 0.04 0.29 0.08 0.18 0.05 0.10 0.03 0.10 0.03
EGS-10128 214.93657 52.86218 5.75  8.90 0.14  -8.35 0.20 0.30 0.11 0.08 0.06 0.43 0.16  53.9 11.5 f150w 0.52 0.95  1.2 1.9 f356w 0.54 0.95 0.9 1.9 0.96 2.44 1.4  3.7  0.5 0.3 0.91 0 0 0.07  0.04 0.07 0.04 0.07 0.04 0.10 0.06 0.10 0.06 0.08 0.05 0.09 0.05
EGS-10578 214.86966 52.81690 4.86  8.99 0.13  -8.39 0.19 0.37 0.16 0.07 0.06 0.42 0.09 -83.0  8.9 f115w 0.46 0.89  0.1 0.6 f277w 0.48 0.89 0.4 0.8  nan  nan nan  nan  nan nan 0.95 2 0 0.11  0.03 0.11 0.03 0.11 0.03 0.20 0.06 0.15 0.04 0.15 0.04 0.14 0.04
EGS-32231 214.96699 52.83398 4.67  7.86 0.11  -7.98 0.08 0.09 0.10 0.02 0.02 0.73 0.10  68.1 15.3 f115w 0.72 0.13  2.2 0.8 f277w 0.57 0.09 1.2 0.5 1.25 0.29 1.8  1.0  0.6 0.1 0.88 0 0 0.04  0.00 0.04 0.01 0.04 0.00 0.04 0.00 0.03 0.00 0.02 0.00 0.02 0.00
EGS-32635 214.91281 52.80359 4.03  8.01 0.09  -7.97 0.07 0.08 0.10 0.03 0.02 0.48 0.15 -29.7  8.7 f115w 0.83 0.05  0.7 1.8 f277w 0.77 0.04 0.6 1.8 1.07 0.08 1.0  4.1 -0.1 0.2 0.80 0 0 0.09  0.01 0.10 0.01 0.10 0.02 0.09 0.01 0.06 0.01 0.05 0.01 0.04 0.01
EGS-32991 214.88682 52.79219 5.79  7.94 0.15  -7.97 0.08 0.07 0.08 0.01 0.01 0.34 0.16 -75.9  9.1 f150w 0.46 0.13  5.9 2.6 f356w 0.50 0.10 3.0 2.1 0.92 0.32 2.0  1.6  0.7 0.1 1.40 0 0 0.07  0.02 0.03 0.01 0.04 0.01 0.04 0.01 0.05 0.01 0.02 0.01 0.03 0.01
EGS-33043 214.95849 52.84371 5.65  8.49 0.17  -8.08 0.15 0.16 0.13 0.08 0.05 0.47 0.15  42.1 12.4 f150w 0.41 0.96  1.4 1.8 f356w 0.38 0.96 1.3 1.8 1.09 3.79 1.1  2.1 -0.0 0.2 1.09 0 0 0.07  0.04 0.07 0.04 0.07 0.04 0.08 0.05 0.17 0.10 0.05 0.03 0.09 0.05
EGS-33048 214.88943 52.79479 4.77  8.25 0.21  -8.09 0.15 0.19 0.15 0.04 0.04 0.54 0.11  56.5 11.9 f115w 0.21 0.90  0.9 1.3 f277w 0.24 0.90 1.8 1.6  nan  nan nan  nan  nan nan 0.93 0 0 0.06  0.03 0.05 0.02 0.05 0.03 0.09 0.04 0.06 0.03 0.05 0.03 0.04 0.02
EGS-33239 214.88971 52.79796 4.46  8.34 0.13  -8.09 0.14 0.19 0.16 0.06 0.04 0.56 0.07 -21.1  7.3 f115w 0.58 0.07  0.8 0.4 f277w 0.61 0.07 0.6 0.4 0.94 0.16 1.4  1.3  0.5 0.1 0.85 0 0 0.07  0.00 0.08 0.00 0.08 0.00 0.09 0.00 0.08 0.00 0.06 0.00 0.05 0.00
EGS-33445 214.94611 52.84164 4.38  8.74 0.04  -8.08 0.04 0.11 0.05 0.03 0.03 0.48 0.13 -22.8 11.8 f115w 0.59 0.03  0.3 1.3 f277w 0.57 0.03 0.4 1.3 1.03 0.07 0.7  3.5 -0.4 0.1 0.88 0 0 0.05  0.00 0.05 0.01 0.05 0.00 0.11 0.01 0.06 0.01 0.12 0.01 0.09 0.01
EGS-33615 214.94530 52.84405 5.16  8.74 0.14  -8.35 0.19 0.34 0.13 0.04 0.04 0.47 0.13 -25.2  8.4 f115w 0.65 0.05  1.3 1.6 f277w 0.75 0.04 1.5 1.6 0.87 0.08 0.9  1.5  0.1 0.1 0.92 0 0 0.07  0.01 0.07 0.01 0.06 0.01 0.09 0.01 0.07 0.01 0.11 0.01 0.08 0.01
EGS-33869 214.92686 52.83535 4.57  8.58 0.13  -8.21 0.18 0.27 0.17 0.04 0.04 0.54 0.15 -61.6  8.1 f115w 0.63 0.07  0.2 0.8 f277w 0.68 0.07 0.2 0.8 0.92 0.14 1.2  6.6  0.3 0.1 0.97 0 0 0.09  0.02 0.07 0.01 0.08 0.02 0.11 0.02 0.09 0.02 0.08 0.01 0.07 0.01
EGS-33874 214.88031 52.80232 4.29  8.07 0.10  -7.97 0.07 0.07 0.10 0.03 0.02 0.69 0.04 -10.7  5.7 f115w 1.17 0.08  1.3 0.2 f277w 1.14 0.07 1.3 0.2 1.02 0.10 1.0  0.2 -0.1 0.0 0.94 0 0 0.08  0.00 0.10 0.01 0.10 0.01 0.09 0.00 0.06 0.00 0.06 0.01 0.05 0.00
EGS-33925 214.95842 52.85854 4.87  8.93 0.10  -8.45 0.21 0.38 0.15 0.08 0.06 0.27 0.08 -41.0  9.5 f115w 0.66 0.08  0.5 0.1 f277w 0.66 0.07 0.5 0.1 1.00 0.16 1.0  0.5  0.0 0.1 0.96 0 0 0.08  0.01 0.08 0.01 0.08 0.01 0.14 0.01 0.10 0.01 0.13 0.01 0.12 0.01
EGS-33944 214.93483 52.84228 5.11  8.62 0.14  -8.27 0.20 0.29 0.14 0.05 0.04 0.57 0.06  16.8  7.1 f115w 0.07 0.02  4.6 3.0 f277w 0.31 0.04 3.6 2.1  nan  nan nan  nan  nan nan 0.98 0 0 0.06  0.01 0.05 0.01 0.06 0.01 0.10 0.01 0.07 0.01 0.11 0.01 0.07 0.01
EGS-33976 214.90628 52.82273 4.45  7.93 0.07  -7.95 0.05 0.06 0.08 0.02 0.02 0.60 0.16  87.0  9.3 f115w 0.82 0.08  1.0 1.0 f277w 0.85 0.08 0.5 1.0 0.96 0.13 1.8  3.7  0.8 0.1 0.96 0 0 0.05  0.01 0.06 0.01 0.06 0.01 0.05 0.01 0.04 0.01 0.03 0.01 0.03 0.01
EGS-34019 214.87037 52.79811 4.50  8.93 0.12  -8.43 0.23 0.39 0.16 0.29 0.13 0.50 0.15  34.9  8.1 f115w 0.66 0.08  0.5 0.8 f277w 0.72 0.07 1.0 0.8 0.92 0.14 0.5  0.9 -0.6 0.1 0.93 0 0 0.05  0.01 0.05 0.01 0.07 0.01 0.16 0.03 0.12 0.02 0.11 0.02 0.09 0.02
EGS-34080 214.95004 52.85580 4.89  9.16 0.08  -8.72 0.20 0.50 0.10 0.15 0.10 0.61 0.13 -36.3  8.6 f115w 0.48 0.06  2.6 1.6 f277w 0.55 0.04 2.0 1.6 0.87 0.13 1.3  1.3  0.5 0.1 0.95 0 0 0.06  0.01 0.05 0.01 0.06 0.01 0.13 0.01 0.11 0.01 0.15 0.02 0.13 0.01
EGS-34239 214.89604 52.82059 4.78  8.64 0.14  -8.30 0.20 0.33 0.15 0.13 0.09 0.33 0.16  73.6  8.5 f115w 0.43 0.07  2.7 1.0 f277w 0.52 0.07 1.7 1.0 0.82 0.18 1.6  1.1  0.9 0.1 0.96 0 0 0.06  0.01 0.05 0.01 0.06 0.01 0.11 0.02 0.09 0.02 0.06 0.01 0.06 0.01
EGS-34277 214.88359 52.81254 5.16  9.28 0.10  -8.40 0.32 0.27 0.17 0.04 0.04 0.57 0.07 -72.6  4.8 f115w 1.49 0.07  0.9 0.1 f277w 1.39 0.05 1.0 0.0 1.08 0.06 0.9  0.1 -0.3 0.0 1.00 0 0 0.11  0.01 0.13 0.01 0.13 0.01 0.23 0.02 0.21 0.01 0.21 0.02 0.19 0.01
EGS-34393 214.92645 52.84510 5.62  8.13 0.13  -7.97 0.08 0.07 0.09 0.02 0.02 0.50 0.16  85.8  9.7 f115w 0.02 0.04  8.8 3.1 f356w 0.57 0.06 5.3 2.2  nan  nan nan  nan  nan nan 0.96 0 0 0.06  0.01 0.06 0.01 0.06 0.01 0.07 0.01 0.08 0.02 0.04 0.01 0.05 0.01
EGS-34413 214.88020 52.81258 4.74  9.59 0.06  -9.11 0.20 0.68 0.05 0.15 0.12 0.38 0.09 -57.5 10.7 f115w 0.17 0.07  4.3 2.6 f277w 0.10 0.04 3.3 2.5  nan  nan nan  nan  nan nan 0.86 1 0 0.08  0.01 0.08 0.01 0.07 0.01 0.12 0.02 0.19 0.03 0.43 0.06 0.31 0.04
EGS-34487 214.94681 52.86125 4.56  8.71 0.11  -8.55 0.20 0.48 0.14 0.11 0.09 0.80 0.08  51.0  8.6 f115w 0.40 0.03  1.3 0.5 f277w 0.50 0.02 0.9 0.4  nan  nan nan  nan  nan nan 0.82 0 0 0.03  0.00 0.04 0.00 0.05 0.00 0.06 0.00 0.06 0.00 0.07 0.00 0.06 0.00
EGS-34506 214.87005 52.80706 6.03  9.88 0.08  -8.95 0.33 0.47 0.07 0.28 0.22 0.46 0.10 -63.8 11.6 f150w 1.11 0.40  1.1 2.7 f356w 0.81 0.40 1.7 2.7  nan  nan nan  nan  nan nan 1.37 2 0 0.09  0.05 0.09 0.06 0.10 0.06 0.15 0.09 0.43 0.26 0.42 0.25 0.30 0.18
EGS-34584 214.94749 52.86351 4.21  8.57 0.15  -8.23 0.19 0.28 0.19 0.10 0.07 0.25 0.08 -63.7 11.0 f115w 1.40 0.11  2.3 2.5 f277w 1.37 0.05 1.3 2.4 1.02 0.09 1.8  4.0  0.8 0.1 1.14 0 0 0.08  0.01 0.08 0.01 0.10 0.01 0.16 0.02 0.11 0.01 0.07 0.01 0.08 0.01
EGS-34863 214.94509 52.86687 6.65  8.11 0.15  -8.02 0.14 0.12 0.10 0.18 0.06 0.58 0.10  20.0 13.8 f150w 0.56 0.29  1.4 1.2 f356w 0.48 0.29 0.8 1.2 1.15 0.92 1.6  2.9  0.5 0.2 0.90 0 0 0.02  0.01 0.02 0.01 0.02 0.01 0.03 0.02 0.03 0.02 0.02 0.01 0.02 0.01
EGS-34986 214.88226 52.82469 6.72  9.17 0.10  -8.52 0.20 0.33 0.07 0.11 0.10 0.66 0.14  76.0 11.2 f150w 0.41 0.17  4.8 2.7 f410m 0.32 0.16 2.3 2.7  nan  nan nan  nan  nan nan 0.98 0 0 0.07  0.05 0.06 0.05 0.06 0.04 0.06 0.05 0.13 0.09 0.13 0.09 0.08 0.06
EGS-1377  214.89602 52.78355 5.06  9.57 0.05  -8.04 0.12 0.11 0.07 0.03 0.03 0.47 0.06  21.2 10.7 f115w 0.41 0.03  3.0 0.5 f277w 0.58 0.03 3.4 0.4 0.70 0.06 0.9  0.2  0.3 0.0 1.90 0 0 0.31  0.01 0.32 0.01 0.36 0.02 0.84 0.03 0.56 0.02 0.59 0.03 0.40 0.02
EGS-1950  214.84101 52.74789 4.29  8.38 0.13  -8.00 0.11 0.12 0.14 0.07 0.04 0.95 0.06 -84.0 50.8 f115w 0.48 0.02  1.0 0.2 f277w 0.53 0.01 1.1 0.2 0.91 0.04 1.0  0.2  0.1 0.0 0.90 0 0 0.12  0.00 0.13 0.00 0.15 0.00 0.16 0.00 0.13 0.00 0.09 0.01 0.09 0.00
EGS-2367  214.83230 52.74408 4.77  8.91 0.18  -8.13 0.19 0.22 0.17 0.22 0.07 0.39 0.08 -46.1  9.4 f115w 0.56 0.08  3.1 0.3 f277w 0.74 0.08 1.7 0.2 0.76 0.14 1.9  0.3  1.2 0.0 1.18 0 0 0.14  0.01 0.13 0.01 0.17 0.02 0.27 0.02 0.23 0.02 0.17 0.02 0.15 0.01
EGS-2459  214.86693 52.76928 4.74  9.72 0.07  -8.54 0.29 0.39 0.17 0.37 0.15 0.57 0.14  76.5 12.2 f115w 0.73 0.04  2.3 1.3 f277w 0.77 0.04 1.9 1.3 0.95 0.07 1.2  1.1  0.3 0.1 1.04 0 1 0.12  0.01 0.13 0.01 0.16 0.01 0.33 0.02 0.31 0.02 0.48 0.03 0.37 0.03
EGS-2540  214.86618 52.76920 4.16  8.84 0.12  -8.41 0.17 0.45 0.17 0.07 0.06 0.60 0.16  12.5  8.9 f115w 0.05 0.08  6.2 1.4 f277w 0.18 0.08 3.2 1.1  nan  nan nan  nan  nan nan 0.95 1 0 0.09  0.02 0.09 0.02 0.09 0.02 0.15 0.03 0.12 0.02 0.10 0.02 0.10 0.02
EGS-2894  214.86632 52.77150 4.32  9.64 0.09  -8.66 0.22 0.52 0.15 0.29 0.14 0.40 0.14 -35.4  7.6 f115w 1.11 0.07  0.5 0.4 f277w 1.12 0.07 0.5 0.4 0.99 0.09 1.0  1.2 -0.0 0.1 1.02 0 0 0.15  0.03 0.17 0.03 0.30 0.05 0.43 0.08 0.44 0.08 0.41 0.07 0.42 0.08
EGS-3170  214.85180 52.76272 4.40  8.56 0.16  -8.05 0.13 0.15 0.14 0.05 0.04 0.17 0.09 -67.5 11.2 f115w 0.32 0.94  5.4 1.6 f277w 0.40 0.94 2.8 0.9  nan  nan nan  nan  nan nan 1.20 0 1 0.16  0.05 0.15 0.04 0.14 0.04 0.21 0.06 0.14 0.04 0.10 0.03 0.10 0.03
EGS-3352  214.83124 52.74920 7.04  9.62 0.10  -8.30 0.21 0.24 0.09 0.18 0.11 0.71 0.12 -35.1  8.5 f150w 0.19 0.00  0.6 0.2 f410m 0.27 0.01 0.6 0.2  nan  nan nan  nan  nan nan 0.97 0 0 0.24  0.00 0.23 0.00 0.23 0.00 0.25 0.00 0.45 0.01 0.33 0.01 0.26 0.01
EGS-3539  214.87529 52.78145 4.43  9.35 0.11  -8.13 0.16 0.22 0.15 0.22 0.06 0.43 0.08  55.1  9.9 f115w 1.41 0.04  1.6 2.4 f277w 1.38 0.04 0.9 2.4  nan  nan nan  nan  nan nan 2.63 2 0 0.37  0.05 0.35 0.04 0.45 0.06 0.67 0.08 0.55 0.07 0.45 0.06 0.45 0.06
EGS-4020  214.81169 52.73904 4.95  9.35 0.10  -8.60 0.19 0.46 0.12 0.10 0.08 0.80 0.07  24.3  5.5 f115w 0.65 0.04  0.7 0.0 f277w 0.67 0.04 0.8 0.0 0.97 0.08 1.0  0.1  0.0 0.0 0.91 0 0 0.13  0.01 0.12 0.01 0.13 0.01 0.28 0.02 0.22 0.02 0.31 0.02 0.22 0.02
EGS-4103  214.80706 52.73616 5.32  9.93 0.07  -8.70 0.21 0.47 0.09 0.39 0.13 0.43 0.13 -72.4 12.9 f115w 0.69 0.04  0.9 0.6 f277w 0.73 0.04 1.1 0.6 0.94 0.08 0.9  0.7 -0.1 0.1 0.90 0 0 0.15  0.02 0.16 0.02 0.21 0.02 0.43 0.04 0.45 0.05 0.65 0.07 0.52 0.05
EGS-4342  214.87508 52.78515 6.59  9.93 0.11  -8.09 0.16 0.15 0.09 0.38 0.06 1.00 0.14  38.0 11.2 f150w 0.96 0.17  2.4 2.6 f356w 0.91 0.17 2.2 2.6 1.05 0.27 1.1  1.8  0.1 0.1 0.83 0 0 0.34  0.24 0.48 0.34 0.62 0.44 0.76 0.54 0.79 0.55 0.83 0.58 0.75 0.53
EGS-5043  214.85282 52.77391 4.85 10.53 0.08  -8.75 0.29 0.54 0.11 0.94 0.22 0.74 0.05 -31.7  2.2 f115w 2.63 0.04  0.4 1.0 f277w 2.56 0.02 0.6 1.0 1.03 0.02 0.6  1.9 -0.5 0.1 1.29 0 0 0.14  0.01 0.23 0.01 0.47 0.02 0.96 0.03 1.43 0.05 1.45 0.05 1.67 0.06
EGS-5235  214.84950 52.77294 4.40  9.45 0.08  -8.84 0.26 0.65 0.11 0.38 0.18 0.42 0.09  29.9 11.7 f115w 0.83 0.94  0.1 0.6 f277w 0.95 0.94 0.4 0.6  nan  nan nan  nan  nan nan 1.03 2 0 0.05  0.03 0.07 0.03 0.08 0.04 0.12 0.06 0.16 0.08 0.27 0.13 0.21 0.10
EGS-5541  214.78749 52.73024 4.21  9.41 0.11  -8.42 0.21 0.43 0.16 0.26 0.10 0.30 0.08 -36.0 11.0 f115w 2.59 0.04  0.2 2.4 f277w 2.34 0.04 0.4 2.4 1.10 0.02 0.5  6.2 -0.6 0.2 1.07 0 0 0.19  0.03 0.20 0.03 0.30 0.04 0.43 0.06 0.42 0.06 0.34 0.05 0.35 0.05
EGS-5781  214.85085 52.77668 6.67 10.28 0.08  -8.58 0.21 0.35 0.07 0.32 0.13 0.79 0.13  24.1  9.3 f150w 0.63 0.32  0.8 0.9 f410m 0.74 0.32 0.7 0.9 0.84 0.57 1.2  2.0  0.6 0.3 1.43 0 0 0.28  0.09 0.33 0.11 0.36 0.12 0.53 0.18 0.65 0.22 1.22 0.41 0.81 0.27
EGS-6729  214.81899 52.75971 5.21  9.55 0.10  -8.59 0.18 0.42 0.12 0.11 0.08 0.32 0.15  43.0 10.9 f115w 0.67 0.05  1.3 0.9 f277w 0.74 0.05 1.0 0.9 0.91 0.09 1.3  1.5  0.5 0.1 1.02 0 0 0.17  0.02 0.17 0.02 0.19 0.02 0.32 0.03 0.30 0.03 0.39 0.04 0.33 0.03
EGS-6796  214.79318 52.74143 5.09  9.65 0.10  -8.25 0.19 0.25 0.13 0.06 0.04 0.73 0.07 -30.1  4.9 f115w 0.36 0.04  4.2 0.3 f277w 0.55 0.04 2.6 0.1  nan  nan nan  nan  nan nan 1.23 1 1 0.56  0.04 0.52 0.04 0.48 0.03 0.61 0.04 0.67 0.05 0.87 0.06 0.64 0.04
EGS-6937  214.80972 52.75435 5.50  9.62 0.13  -8.50 0.21 0.41 0.10 0.20 0.10 0.85 0.13 -26.1  9.5 f115w 0.54 0.36  0.8 0.9 f356w 0.78 0.36 1.7 0.9 0.69 0.56 0.5  0.6 -0.2 0.4 1.25 0 0 0.21  0.07 0.21 0.07 0.21 0.07 0.29 0.10 0.45 0.15 0.51 0.17 0.40 0.13
EGS-7099  214.86884 52.79749 5.20  8.86 0.20  -8.08 0.17 0.18 0.15 0.09 0.05 0.81 0.12  44.4  9.3 f115w 0.27 0.03  7.0 1.5 f277w 0.34 0.01 3.6 0.8  nan  nan nan  nan  nan nan 1.06 0 0 0.17  0.01 0.17 0.01 0.16 0.01 0.36 0.01 0.14 0.00 0.30 0.01 0.20 0.01
EGS-7164  214.83918 52.77679 4.80  8.98 0.14  -8.33 0.21 0.32 0.16 0.13 0.07 0.48 0.13  19.3 12.6 f115w 0.69 0.05  2.5 1.4 f277w 0.76 0.03 1.6 1.4 0.91 0.07 1.6  1.7  0.8 0.1 1.17 0 0 0.12  0.01 0.11 0.01 0.13 0.01 0.29 0.03 0.18 0.02 0.18 0.02 0.12 0.01
EGS-7585  214.85451 52.79026 4.35  8.21 0.11  -7.97 0.08 0.09 0.11 0.04 0.04 0.46 0.15 -87.4  9.4 f115w 0.16 0.08  4.3 1.0 f277w 0.35 0.08 2.4 0.9  nan  nan nan  nan  nan nan 1.01 0 0 0.11  0.02 0.09 0.02 0.09 0.02 0.14 0.03 0.10 0.02 0.06 0.01 0.06 0.01
EGS-7594  214.83856 52.77897 5.19  9.17 0.10  -8.54 0.19 0.39 0.13 0.06 0.05 0.51 0.10  35.2 11.3 f115w 0.39 0.07  0.7 1.1 f277w 0.54 0.07 1.2 1.1 0.74 0.17 0.6  1.0 -0.0 0.1 1.01 0 0 0.09  0.01 0.09 0.01 0.09 0.01 0.16 0.02 0.14 0.01 0.16 0.02 0.15 0.02
EGS-7967  214.83055 52.77496 4.01  9.78 0.10  -8.39 0.23 0.34 0.18 0.44 0.11 0.47 0.08 -21.9 10.0 f115w 1.93 0.06  2.9 2.4 f277w 1.75 0.04 2.0 2.4 1.10 0.04 1.4  2.0  0.3 0.1 1.38 0 0 0.29  0.04 0.38 0.05 0.67 0.08 0.79 0.10 0.85 0.10 0.78 0.10 0.87 0.11
EGS-8049  214.86177 52.79800 4.03  8.35 0.08  -7.95 0.05 0.05 0.07 0.09 0.04 0.46 0.08  87.9  9.9 f115w 1.40 0.05  1.2 2.4 f277w 1.29 0.04 1.0 2.4 1.08 0.05 1.1  3.5  0.0 0.2 0.80 0 0 0.16  0.02 0.19 0.03 0.21 0.03 0.21 0.03 0.13 0.02 0.11 0.01 0.08 0.01
EGS-8219  214.84114 52.78408 4.31  9.85 0.09  -8.45 0.17 0.40 0.16 0.15 0.06 0.58 0.16  54.4  8.2 f115w 0.78 0.07  1.0 0.8 f277w 0.84 0.07 1.0 0.8 0.93 0.12 1.0  1.1  0.2 0.1 1.87 0 0 0.55  0.10 0.57 0.11 0.75 0.14 0.97 0.18 0.99 0.18 0.93 0.17 0.98 0.18
EGS-8301  214.83141 52.77784 6.45  9.12 0.12  -8.18 0.19 0.21 0.10 0.34 0.08 0.44 0.09  83.4 12.8 f150w 0.69 0.29  1.6 1.2 f356w 0.74 0.29 1.2 1.2 0.94 0.55 1.3  1.6  0.4 0.2 1.07 0 0 0.05  0.03 0.08 0.05 0.10 0.06 0.11 0.07 0.11 0.07 0.11 0.07 0.11 0.07
EGS-8650  214.77423 52.73870 7.68 10.46 0.07  -7.94 0.05 0.04 0.04 1.02 0.06 0.93 0.08 -15.1 12.9 f150w 0.82 0.27  1.6 1.2 f444w 0.50 0.26 1.4 1.2 1.64 1.01 1.1  1.3 -0.5 0.1 1.99 1 0 0.13  0.08 0.37 0.22 0.61 0.37 0.88 0.53 1.12 0.67 1.17 0.70 1.19 0.71
EGS-8773  214.82749 52.77767 4.32  8.80 0.12  -8.32 0.17 0.36 0.17 0.06 0.05 0.37 0.15  27.8  7.7 f115w 0.29 0.07  3.0 0.6 f277w 0.40 0.07 2.2 0.5  nan  nan nan  nan  nan nan 0.98 0 0 0.11  0.02 0.10 0.02 0.11 0.02 0.17 0.03 0.13 0.02 0.11 0.02 0.11 0.02
EGS-8915  214.84434 52.78958 5.66  9.24 0.16  -8.17 0.19 0.22 0.13 0.04 0.04 0.25 0.11 -15.4  9.2 f150w 1.49 0.83  1.0 0.9 f356w 1.57 0.83 0.3 1.1  nan  nan nan  nan  nan nan 2.35 2 0 0.35  0.10 0.33 0.10 0.31 0.09 0.37 0.11 0.47 0.13 0.30 0.09 0.36 0.10
EGS-9011  214.85845 52.80091 4.42  8.66 0.14  -8.45 0.22 0.45 0.16 0.12 0.08 0.48 0.15 -81.0  8.3 f115w 0.99 0.12  1.7 1.0 f277w 1.03 0.09 0.9 0.9 0.97 0.14 1.8  2.0  0.9 0.1 0.86 0 0 0.04  0.01 0.05 0.01 0.06 0.01 0.06 0.01 0.07 0.01 0.07 0.01 0.06 0.01
EGS-9239  214.82452 52.77780 4.05  8.66 0.16  -8.08 0.15 0.20 0.18 0.14 0.06 0.37 0.09 -21.3  9.0 f115w 1.36 0.97  0.9 0.6 f277w 1.53 0.97 0.5 0.6 0.89 0.85 1.7  2.4  0.9 0.3 1.06 0 0 0.15  0.04 0.13 0.04 0.17 0.05 0.22 0.06 0.18 0.05 0.12 0.03 0.14 0.04
EGS-9300  214.83516 52.78577 4.01  8.72 0.12  -8.43 0.18 0.47 0.17 0.09 0.07 0.40 0.07  47.7  5.0 f115w 0.54 0.09  1.4 0.2 f277w 0.61 0.08 1.0 0.1 0.89 0.19 1.5  0.3  0.8 0.0 0.97 0 0 0.07  0.01 0.06 0.01 0.08 0.02 0.12 0.02 0.10 0.02 0.08 0.01 0.09 0.02
EGS-9522  214.83047 52.78366 4.71  9.10 0.07  -8.65 0.17 0.49 0.12 0.05 0.05 0.52 0.15 -59.5  8.4 f115w 1.02 0.04  0.2 1.8 f277w 1.14 0.04 0.3 1.8  nan  nan nan  nan  nan nan 1.03 2 0 0.08  0.01 0.07 0.01 0.07 0.01 0.13 0.02 0.12 0.02 0.13 0.02 0.12 0.02
EGS-9921  214.81965 52.77793 4.01  8.92 0.13  -8.03 0.11 0.14 0.14 0.25 0.05 0.68 0.05  -7.6  2.5 f115w 0.65 0.02  2.6 1.0 f277w 0.66 0.01 1.8 1.0 0.99 0.04 1.4  1.0  0.5 0.1 1.21 0 0 0.25  0.01 0.25 0.01 0.30 0.01 0.43 0.01 0.36 0.01 0.25 0.01 0.26 0.01
EGS-10279 214.83853 52.79324 5.27  9.33 0.11  -8.47 0.17 0.37 0.11 0.04 0.04 0.26 0.15  51.8  9.2 f115w 2.11 0.07  0.1 0.8 f277w 2.07 0.07 0.7 0.8  nan  nan nan  nan  nan nan 1.28 2 0 0.18  0.03 0.18 0.03 0.17 0.03 0.24 0.04 0.27 0.05 0.29 0.05 0.26 0.05
EGS-10363 214.80275 52.76817 5.44  9.32 0.11  -8.42 0.20 0.34 0.13 0.16 0.08 0.71 0.14 -56.3  9.9 f115w 0.63 0.36  0.8 0.9 f356w 0.56 0.36 1.1 0.9 1.12 0.97 0.7  1.0 -0.7 0.2 0.96 0 0 0.12  0.04 0.13 0.04 0.14 0.05 0.23 0.08 0.17 0.06 0.28 0.09 0.23 0.08
EGS-10986 214.78243 52.75693 4.49  9.04 0.13  -8.46 0.24 0.42 0.17 0.26 0.13 0.90 0.08  -6.4 19.9 f115w 0.19 0.08  2.1 2.4 f277w 0.23 0.07 1.4 2.1  nan  nan nan  nan  nan nan 0.89 0 0 0.06  0.01 0.08 0.01 0.11 0.01 0.15 0.01 0.15 0.01 0.14 0.01 0.12 0.01
EGS-32252 214.89467 52.78295 6.84  8.82 0.16  -8.04 0.16 0.13 0.10 0.22 0.08 0.81 0.15  23.5 12.1 f150w 0.57 0.32  1.6 0.9 f410m 0.54 0.32 1.0 0.9 1.06 0.87 1.6  1.8  0.6 0.2 0.91 0 0 0.06  0.02 0.07 0.02 0.08 0.03 0.10 0.03 0.10 0.03 0.10 0.03 0.08 0.03
EGS-32277 214.89458 52.78342 5.13  9.23 0.04  -8.04 0.07 0.13 0.07 0.07 0.06 0.25 0.07 -17.2  9.6 f115w 0.74 0.07  0.5 0.4 f277w 0.75 0.07 0.4 0.4 0.98 0.13 1.2  1.5  0.2 0.1 0.99 0 0 0.09  0.01 0.10 0.01 0.13 0.01 0.25 0.02 0.18 0.02 0.11 0.01 0.12 0.01
EGS-32317 214.87150 52.76811 4.21  8.55 0.12  -8.43 0.17 0.44 0.16 0.08 0.07 0.62 0.16  42.5  9.5 f115w 0.67 0.07  1.0 1.8 f277w 0.73 0.06 0.6 1.8 0.92 0.12 1.6  5.3  0.8 0.1 0.83 0 0 0.04  0.01 0.05 0.01 0.05 0.01 0.07 0.01 0.06 0.01 0.05 0.01 0.06 0.01
EGS-32492 214.80933 52.72741 4.78  8.80 0.12  -8.42 0.17 0.40 0.14 0.04 0.04 0.58 0.13  82.4  8.8 f115w 0.66 0.06  0.9 1.6 f277w 0.69 0.05 1.1 1.6 0.96 0.12 0.8  1.8 -0.3 0.1 1.00 1 0 0.08  0.01 0.07 0.01 0.07 0.01 0.09 0.01 0.08 0.01 0.09 0.01 0.08 0.01
EGS-32512 214.87075 52.77156 6.92  9.11 0.17  -8.28 0.25 0.24 0.10 0.33 0.13 0.64 0.14  14.4 11.4 f150w 0.61 0.16  0.5 2.6 f410m 0.81 0.17 2.6 2.7 0.75 0.26 0.2  1.0 -1.4 0.2 1.00 0 0 0.04  0.03 0.05 0.04 0.05 0.03 0.08 0.06 0.13 0.09 0.13 0.09 0.08 0.06
EGS-32618 214.80676 52.72775 4.27  8.42 0.17  -8.18 0.18 0.28 0.18 0.04 0.04 0.59 0.04  61.2  3.8 f115w 0.57 0.03  0.8 0.2 f277w 0.64 0.02 0.5 0.2 0.90 0.06 1.7  0.7  0.8 0.1 0.90 0 0 0.06  0.00 0.06 0.00 0.06 0.00 0.07 0.00 0.06 0.00 0.06 0.00 0.05 0.00
EGS-32678 214.85689 52.76463 4.13  8.29 0.14  -7.99 0.11 0.11 0.14 0.13 0.08 0.50 0.17  27.0  9.2 f115w 0.17 0.08  3.9 1.8 f277w 0.17 0.08 2.9 1.5  nan  nan nan  nan  nan nan 1.06 0 0 0.07  0.01 0.07 0.01 0.09 0.02 0.18 0.03 0.11 0.02 0.05 0.01 0.06 0.01
EGS-32829 214.87819 52.78326 4.74  9.06 0.10  -8.54 0.18 0.43 0.15 0.06 0.06 0.14 0.09  77.9 11.0 f115w 0.88 0.91  2.3 0.7 f277w 0.90 0.90 1.2 0.6  nan  nan nan  nan  nan nan 1.74 2 0 0.09  0.03 0.08 0.02 0.08 0.02 0.17 0.05 0.12 0.03 0.17 0.05 0.10 0.03
EGS-33212 214.80057 52.73412 5.22  9.62 0.09  -8.56 0.16 0.43 0.10 0.07 0.06 0.67 0.07 -35.5  5.1 f115w 2.23 0.12  0.6 0.1 f277w 2.76 0.07 1.1 0.0  nan  nan nan  nan  nan nan 1.11 2 0 0.28  0.02 0.24 0.02 0.26 0.02 0.37 0.03 0.43 0.03 0.54 0.04 0.39 0.03
EGS-33641 214.84467 52.77282 5.90  9.18 0.11  -8.53 0.22 0.37 0.11 0.14 0.10 0.40 0.16 -77.3 12.9 f150w 0.80 0.17  1.0 2.3 f356w 0.69 0.17 1.1 2.3 1.16 0.37 0.9  2.7 -0.5 0.2 0.89 0 0 0.06  0.04 0.07 0.05 0.07 0.05 0.11 0.08 0.16 0.12 0.11 0.08 0.12 0.08
EGS-33691 214.81834 52.75480 5.25  9.07 0.09  -8.69 0.22 0.46 0.10 0.19 0.12 0.69 0.12  48.4  6.5 f115w 0.29 0.05  1.5 1.6 f277w 0.38 0.04 1.0 1.6  nan  nan nan  nan  nan nan 0.93 0 0 0.03  0.00 0.04 0.01 0.04 0.00 0.07 0.01 0.09 0.01 0.10 0.01 0.09 0.01
EGS-33812 214.85102 52.78053 4.10  9.39 0.08  -8.92 0.22 0.69 0.10 0.24 0.16 0.35 0.15 -60.4  7.6 f115w 1.34 0.10  0.5 0.5 f277w 1.40 0.08 0.8 0.5 0.96 0.09 0.6  0.7 -0.6 0.1 0.94 0 1 0.06  0.01 0.08 0.01 0.09 0.02 0.18 0.03 0.16 0.03 0.24 0.04 0.20 0.04
EGS-34518 214.79049 52.75050 4.25  8.95 0.10  -8.57 0.19 0.54 0.15 0.07 0.08 0.58 0.15  71.2  8.1 f115w 0.85 0.09  1.6 0.5 f277w 0.95 0.08 0.9 0.5 0.90 0.12 1.7  1.0  1.0 0.1 0.93 0 0 0.08  0.01 0.07 0.01 0.09 0.02 0.15 0.03 0.12 0.02 0.10 0.02 0.10 0.02
EGS-34644 214.84512 52.79177 5.91  9.73 0.07  -8.82 0.38 0.42 0.12 0.35 0.22 0.38 0.15  81.0 10.9 f150w 1.55 0.07  0.8 0.9 f356w 1.30 0.05 0.8 0.9 1.20 0.07 0.9  1.5 -0.4 0.1 0.78 0 0 0.05  0.01 0.06 0.01 0.14 0.02 0.21 0.02 0.23 0.02 0.24 0.03 0.23 0.02
EGS-34798 214.79861 52.76154 4.75  8.77 0.13  -8.40 0.19 0.41 0.15 0.08 0.07 0.74 0.14 -47.9 22.3 f115w 0.05 0.07  8.5 3.1 f277w 0.06 0.07 6.7 2.3  nan  nan nan  nan  nan nan 0.94 0 0 0.07  0.01 0.07 0.01 0.06 0.00 0.07 0.00 0.09 0.01 0.11 0.01 0.07 0.00
EGS-34801 214.77168 52.74236 5.29  9.40 0.09  -8.56 0.18 0.38 0.11 0.05 0.04 0.61 0.14 -68.8  9.9 f115w 0.55 0.37  1.4 0.9 f277w 0.56 0.37 1.2 0.9 0.98 0.92 1.1  1.1  0.2 0.2 0.91 0 0 0.14  0.05 0.13 0.04 0.14 0.05 0.24 0.08 0.23 0.08 0.25 0.08 0.24 0.08
EGS-34907 214.83124 52.78686 4.63  9.00 0.11  -8.50 0.22 0.44 0.16 0.19 0.10 0.24 0.09 -23.3 10.1 f115w 0.88 0.11  1.1 0.9 f277w 0.87 0.08 0.8 0.8 1.00 0.15 1.4  1.8  0.4 0.1 0.90 0 0 0.07  0.01 0.07 0.01 0.08 0.01 0.14 0.01 0.12 0.01 0.13 0.01 0.10 0.01
EGS-35059 214.83091 52.78920 4.08  8.45 0.17  -8.08 0.16 0.19 0.17 0.26 0.08 0.34 0.11 -26.5 12.8 f115w 0.40 0.09  0.5 2.6 f277w 0.34 0.09 3.1 2.7  nan  nan nan  nan  nan nan 0.97 0 0 0.06  0.01 0.06 0.01 0.08 0.01 0.15 0.03 0.09 0.02 0.06 0.01 0.07 0.01
EGS-35082 214.78048 52.75389 5.76  8.53 0.11  -8.50 0.22 0.38 0.10 0.10 0.10 0.44 0.09 -12.4 11.7 f150w 1.16 0.19  1.2 2.0 f356w 1.02 0.07 0.6 1.8 1.14 0.20 2.1  7.2  0.8 0.1 0.91 0 0 0.02  0.00 0.02 0.01 0.02 0.00 0.02 0.00 0.03 0.01 0.03 0.01 0.02 0.01
EGS-35169 214.76457 52.74395 4.45  8.08 0.21  -8.03 0.12 0.14 0.14 0.03 0.03 0.47 0.16  26.3  8.6 f115w 1.06 0.09  0.6 0.9 f277w 1.09 0.10 0.5 0.8 0.98 0.12 1.1  2.4  0.1 0.2 0.95 0 0 0.05  0.01 0.06 0.01 0.06 0.01 0.06 0.01 0.05 0.01 0.05 0.01 0.03 0.01

